Blind Frequency-Domain Equalization Using Vector-Quantized Variational Autoencoders

We propose a novel frequency-domain blind equalization scheme for coherent optical communications. The method is shown to achieve similar performance to its recently proposed time-domain counterpart with lower computational complexity, while outperforming the commonly used CMA-based equalizers.

==> figures/AWGN_SER.txt <==
1.700000000000000000e+01 2.026968959220650790e-01
1.800000000000000000e+01 1.400252382983309951e-01
1.900000000000000000e+01 8.858018657749555658e-02
2.000000000000000000e+01 5.027040508595613522e-02
2.100000000000000000e+01 2.495040529869438362e-02
2.200000000000000000e+01 1.049095659594248726e-02
2.300000000000000000e+01 3.590083194998726357e-03
2.400000000000000000e+01 9.502883149669011723e-04
2.500000000000000000e+01 1.823972261102292495e-04


==> figures/CMA_SER.txt <==
1.700000000000000000e+01 2.608561197916666852e-01
1.800000000000000000e+01 1.852026367187500000e-01
1.900000000000000000e+01 1.2232584635416667129e-01
2.000000000000000000e+01 7.908821614583333565e-02
2.100000000000000000e+01 3.908674172794117974e-02
2.200000000000000000e+01 1.847405133928571404e-02
2.300000000000000000e+01 8.401790364583333912e-03
2.400000000000000000e+01 3.848238118489583565e-03
2.500000000000000000e+01 1.2533881471166447935e-03


==> figures/CMA_SER_evolution_xpol.txt <==
0.000000000000000000e+00 8.846700191497802734e-01
1.000000000000000000e+02 7.100113034248352051e-01
2.000000000000000000e+02 3.034100234508514404e-01
3.000000000000000000e+02 1.375921666622161865e-01
4.000000000000000000e+02 7.825318723917007446e-02
5.000000000000000000e+02 1.087124347686767578e-01
6.000000000000000000e+02 9.595751017332077026e-02
7.000000000000000000e+02 1.096895635128021240e-01
8.000000000000000000e+02 7.805386185646057129e-02
9.000000000000000000e+02 9.330254793167114258e-02
1.000000000000000000e+03 9.166299551725387573e-02
1.100000000000000000e+03 1.034069284796714783e-01
1.200000000000000000e+03 1.040838658809661865e-01
1.300000000000000000e+03 1.071610897779464722e-01
1.400000000000000000e+03 7.381839305162429810e-02
1.500000000000000000e+03 1.015238016843795776e-01
1.600000000000000000e+03 8.027075976133346558e-02
1.700000000000000000e+03 6.956016272306442261e-02
1.800000000000000000e+03 7.129261642694473267e-02
1.900000000000000000e+03 9.487339109182357788e-02
2.000000000000000000e+03 7.477802783250808716e-02
2.100000000000000000e+03 8.525416254997253418e-02
2.200000000000000000e+03 1.004415303468704224e-01
2.300000000000000000e+03 7.961943745613098145e-02
2.400000000000000000e+03 9.025748074054718018e-02
2.500000000000000000e+03 1.077031493186950684e-01
2.600000000000000000e+03 5.628195405006408691e-02
2.700000000000000000e+03 1.072359234094619751e-01
2.800000000000000000e+03 9.602864831686019897e-02
2.900000000000000000e+03 1.170985773205757141e-01
3.000000000000000000e+03 9.687872976064682007e-02
3.100000000000000000e+03 9.337197989225387573e-02
3.200000000000000000e+03 8.870314806699752808e-02
3.300000000000000000e+03 9.338492900133132935e-02
3.400000000000000000e+03 9.791091829538345337e-02
3.500000000000000000e+03 1.214768886566162109e-01
3.600000000000000000e+03 1.003675460815429688e-01
3.700000000000000000e+03 7.362546771764755249e-02
3.800000000000000000e+03 8.930624276399612427e-02
3.900000000000000000e+03 8.980605006217956543e-02
4.000000000000000000e+03 7.826229184865951538e-02
4.100000000000000000e+03 6.915553659200668335e-02
4.200000000000000000e+03 7.874830067157745361e-02
4.300000000000000000e+03 9.340626746416091919e-02
4.400000000000000000e+03 6.684488058090209961e-02
4.500000000000000000e+03 5.738072842359542847e-02
4.600000000000000000e+03 8.138462156057357788e-02
4.700000000000000000e+03 8.373369276523590088e-02
4.800000000000000000e+03 6.401108205318450928e-02
4.900000000000000000e+03 9.077364951372146606e-02
5.000000000000000000e+03 8.868209272623062134e-02
5.100000000000000000e+03 8.093133568763732910e-02
5.200000000000000000e+03 5.803618207573890686e-02
5.300000000000000000e+03 8.433650434017181396e-02
5.400000000000000000e+03 7.450614124536514282e-02
5.500000000000000000e+03 9.086512774229049683e-02
5.600000000000000000e+03 1.084042713046073914e-01
5.700000000000000000e+03 6.479415297508239746e-02
5.800000000000000000e+03 7.004075497388839722e-02
5.900000000000000000e+03 7.110866159200668335e-02
6.000000000000000000e+03 7.591009140014648438e-02
6.100000000000000000e+03 7.095614075660705566e-02
6.200000000000000000e+03 6.626240909099578857e-02
6.300000000000000000e+03 8.615517616271972656e-02
6.400000000000000000e+03 7.638514041900634766e-02
6.500000000000000000e+03 7.858254760503768921e-02
6.600000000000000000e+03 7.227174192667007446e-02
6.700000000000000000e+03 8.453952521085739136e-02
6.800000000000000000e+03 1.056547015905380249e-01
6.900000000000000000e+03 8.023803681135177612e-02
7.000000000000000000e+03 6.151518598198890686e-02
7.100000000000000000e+03 8.265611529350280762e-02
7.200000000000000000e+03 8.741471916437149048e-02
7.300000000000000000e+03 7.478200644254684448e-02
7.400000000000000000e+03 8.504188805818557739e-02
7.500000000000000000e+03 7.383006066083908081e-02
7.600000000000000000e+03 9.016215801239013672e-02
7.700000000000000000e+03 6.078632175922393799e-02
7.800000000000000000e+03 9.881008416414260864e-02
7.900000000000000000e+03 5.885738134384155273e-02
8.000000000000000000e+03 7.086167484521865845e-02
8.100000000000000000e+03 8.090814948081970215e-02
8.200000000000000000e+03 7.677127420902252197e-02
8.300000000000000000e+03 7.258246839046478271e-02
8.400000000000000000e+03 7.087618857622146606e-02
8.500000000000000000e+03 5.738741531968116760e-02
8.600000000000000000e+03 6.548119336366653442e-02
8.700000000000000000e+03 8.531221002340316772e-02
8.800000000000000000e+03 6.463039666414260864e-02
8.900000000000000000e+03 8.488482236862182617e-02
9.000000000000000000e+03 6.814710050821304321e-02
9.100000000000000000e+03 5.175340175628662109e-02
9.200000000000000000e+03 8.931791037321090698e-02
9.300000000000000000e+03 8.629944175481796265e-02
9.400000000000000000e+03 9.181594103574752808e-02
9.500000000000000000e+03 8.025539666414260864e-02
9.600000000000000000e+03 8.260645717382431030e-02
9.700000000000000000e+03 8.074439316987991333e-02
9.800000000000000000e+03 7.311072945594787598e-02
9.900000000000000000e+03 7.359544932842254639e-02
1.000000000000000000e+04 6.112934276461601257e-02
1.010000000000000000e+04 4.315313696861267090e-02
1.020000000000000000e+04 2.782747894525527954e-02
1.030000000000000000e+04 3.123463504016399384e-02
1.040000000000000000e+04 3.426348790526390076e-02
1.050000000000000000e+04 3.055570647120475769e-02
1.060000000000000000e+04 3.292028605937957764e-02
1.070000000000000000e+04 3.728109970688819885e-02
1.080000000000000000e+04 3.354215994477272034e-02
1.090000000000000000e+04 2.737377025187015533e-02
1.100000000000000000e+04 2.687723562121391296e-02
1.110000000000000000e+04 3.344954177737236023e-02
1.120000000000000000e+04 3.639032691717147827e-02
1.130000000000000000e+04 2.934453636407852173e-02
1.140000000000000000e+04 3.025807254016399384e-02
1.150000000000000000e+04 3.385544568300247192e-02
1.160000000000000000e+04 3.432893380522727966e-02
1.170000000000000000e+04 2.432898245751857758e-02
1.180000000000000000e+04 2.923512831330299377e-02
1.190000000000000000e+04 2.855236083269119263e-02
1.200000000000000000e+04 3.531132638454437256e-02
1.210000000000000000e+04 4.228000715374946594e-02
1.220000000000000000e+04 4.212450236082077026e-02
1.230000000000000000e+04 3.686893358826637268e-02
1.240000000000000000e+04 3.613138943910598755e-02
1.250000000000000000e+04 3.561778366565704346e-02
1.260000000000000000e+04 2.850256487727165222e-02
1.270000000000000000e+04 4.017180204391479492e-02
1.280000000000000000e+04 2.935663051903247833e-02
1.290000000000000000e+04 3.852570429444313049e-02
1.300000000000000000e+04 3.687832504510879517e-02
1.310000000000000000e+04 2.987919934093952179e-02
1.320000000000000000e+04 3.107543103396892548e-02
1.330000000000000000e+04 2.371279895305633545e-02
1.340000000000000000e+04 3.076058067381381989e-02
1.350000000000000000e+04 3.378160670399665833e-02
1.360000000000000000e+04 3.618460148572921753e-02
1.370000000000000000e+04 3.414995223283767700e-02
1.380000000000000000e+04 3.024768643081188202e-02
1.390000000000000000e+04 3.413202613592147827e-02
1.400000000000000000e+04 2.322779037058353424e-02
1.410000000000000000e+04 2.658073976635932922e-02
1.420000000000000000e+04 2.301153354346752167e-02
1.430000000000000000e+04 2.172823064029216766e-02
1.440000000000000000e+04 2.887944504618644714e-02
1.450000000000000000e+04 3.143082931637763977e-02
1.460000000000000000e+04 3.160653635859489441e-02
1.470000000000000000e+04 3.101795166730880737e-02
1.480000000000000000e+04 3.089147247374057770e-02
1.490000000000000000e+04 2.819283492863178253e-02
1.500000000000000000e+04 3.425793722271919250e-02
1.510000000000000000e+04 4.072524607181549072e-02
1.520000000000000000e+04 3.673775866627693176e-02
1.530000000000000000e+04 3.119792789220809937e-02
1.540000000000000000e+04 3.639345616102218628e-02
1.550000000000000000e+04 3.844901919364929199e-02
1.560000000000000000e+04 2.914336323738098145e-02
1.570000000000000000e+04 2.688819169998168945e-02
1.580000000000000000e+04 3.107500448822975159e-02
1.590000000000000000e+04 3.108055330812931061e-02
1.600000000000000000e+04 3.136211261153221130e-02
1.610000000000000000e+04 3.703226149082183838e-02
1.620000000000000000e+04 2.509498223662376404e-02
1.630000000000000000e+04 2.760638669133186340e-02
1.640000000000000000e+04 3.373337537050247192e-02
1.650000000000000000e+04 2.686827257275581360e-02
1.660000000000000000e+04 3.168578073382377625e-02
1.670000000000000000e+04 2.725312113761901855e-02
1.680000000000000000e+04 3.790624812245368958e-02
1.690000000000000000e+04 2.628381550312042236e-02
1.700000000000000000e+04 2.137681655585765839e-02
1.710000000000000000e+04 2.280452661216259003e-02
1.720000000000000000e+04 3.354614600539207458e-02
1.730000000000000000e+04 3.090897202491760254e-02
1.740000000000000000e+04 3.042510151863098145e-02
1.750000000000000000e+04 3.337499126791954041e-02
1.760000000000000000e+04 4.392795637249946594e-02
1.770000000000000000e+04 3.911386057734489441e-02
1.780000000000000000e+04 3.318846970796585083e-02
1.790000000000000000e+04 3.330527618527412415e-02
1.800000000000000000e+04 2.726962603628635406e-02
1.810000000000000000e+04 3.822408616542816162e-02
1.820000000000000000e+04 3.580971062183380127e-02
1.830000000000000000e+04 3.449524939060211182e-02
1.840000000000000000e+04 3.288983926177024841e-02
1.850000000000000000e+04 3.326430171728134155e-02
1.860000000000000000e+04 3.510517254471778870e-02
1.870000000000000000e+04 2.995872870087623596e-02
1.880000000000000000e+04 2.366784028708934784e-02
1.890000000000000000e+04 3.097071871161460876e-02
1.900000000000000000e+04 3.483884036540985107e-02
1.910000000000000000e+04 3.433832153677940369e-02
1.920000000000000000e+04 3.008677437901496887e-02
1.930000000000000000e+04 3.961779177188873291e-02
1.940000000000000000e+04 3.627295047044754028e-02
1.950000000000000000e+04 3.690592572093009949e-02
1.960000000000000000e+04 3.532669320702552795e-02
1.970000000000000000e+04 2.419225871562957764e-02
1.980000000000000000e+04 3.356435522437095642e-02
1.990000000000000000e+04 3.392786532640457153e-02
2.000000000000000000e+04 2.968812547624111176e-02
2.010000000000000000e+04 2.482295595109462738e-02
2.020000000000000000e+04 2.046797610819339752e-02
2.030000000000000000e+04 1.825050823390483856e-02
2.040000000000000000e+04 1.756290160119533539e-02
2.050000000000000000e+04 1.977083832025527954e-02
2.060000000000000000e+04 1.897780783474445343e-02
2.070000000000000000e+04 1.634646765887737274e-02
2.080000000000000000e+04 1.678367145359516144e-02
2.090000000000000000e+04 1.561689004302024841e-02
2.100000000000000000e+04 1.534372568130493164e-02
2.110000000000000000e+04 1.859153620898723602e-02
2.120000000000000000e+04 1.611598394811153412e-02
2.130000000000000000e+04 1.527287438511848450e-02
2.140000000000000000e+04 1.347240805625915527e-02
2.150000000000000000e+04 1.462225895375013351e-02
2.160000000000000000e+04 1.372949592769145966e-02
2.170000000000000000e+04 1.307262107729911804e-02
2.180000000000000000e+04 1.360856369137763977e-02
2.190000000000000000e+04 1.365935523062944412e-02
2.200000000000000000e+04 1.416940428316593170e-02
2.210000000000000000e+04 1.562201231718063354e-02
2.220000000000000000e+04 1.850602962076663971e-02
2.230000000000000000e+04 2.020178362727165222e-02
2.240000000000000000e+04 1.778413727879524231e-02
2.250000000000000000e+04 1.761497370898723602e-02
2.260000000000000000e+04 1.634120196104049683e-02
2.270000000000000000e+04 1.502062380313873291e-02
2.280000000000000000e+04 1.437882985919713974e-02
2.290000000000000000e+04 1.603787578642368317e-02
2.300000000000000000e+04 1.740867830812931061e-02
2.310000000000000000e+04 1.577410288155078888e-02
2.320000000000000000e+04 1.350570004433393478e-02
2.330000000000000000e+04 1.492871530354022980e-02
2.340000000000000000e+04 1.589674130082130432e-02
2.350000000000000000e+04 1.680544018745422363e-02
2.360000000000000000e+04 1.425206474959850311e-02
2.370000000000000000e+04 1.343854703009128571e-02
2.380000000000000000e+04 1.370132528245449066e-02
2.390000000000000000e+04 1.416456699371337891e-02
2.400000000000000000e+04 1.564818993210792542e-02
2.410000000000000000e+04 1.485302578657865524e-02
2.420000000000000000e+04 1.630534976720809937e-02
2.430000000000000000e+04 1.536492444574832916e-02
2.440000000000000000e+04 1.712811551988124847e-02
2.450000000000000000e+04 1.579103246331214905e-02
2.460000000000000000e+04 1.486839167773723602e-02
2.470000000000000000e+04 1.680117100477218628e-02
2.480000000000000000e+04 1.728660799562931061e-02
2.490000000000000000e+04 1.880181580781936646e-02
2.500000000000000000e+04 1.850546151399612427e-02
2.510000000000000000e+04 1.880949921905994415e-02
2.520000000000000000e+04 1.616478338837623596e-02
2.530000000000000000e+04 1.244661957025527954e-02
2.540000000000000000e+04 1.277783047407865524e-02
2.550000000000000000e+04 1.193984225392341614e-02
2.560000000000000000e+04 1.225526165217161179e-02
2.570000000000000000e+04 1.154574565589427948e-02
2.580000000000000000e+04 1.505292020738124847e-02
2.590000000000000000e+04 1.692295819520950317e-02
2.600000000000000000e+04 1.545612141489982605e-02
2.610000000000000000e+04 1.518537569791078568e-02
2.620000000000000000e+04 1.647351682186126709e-02
2.630000000000000000e+04 1.722912862896919250e-02
2.640000000000000000e+04 1.448781136423349380e-02
2.650000000000000000e+04 1.645573228597640991e-02
2.660000000000000000e+04 1.511025615036487579e-02
2.670000000000000000e+04 1.698598451912403107e-02
2.680000000000000000e+04 1.462183240801095963e-02
2.690000000000000000e+04 1.331647671759128571e-02
2.700000000000000000e+04 1.469140406697988510e-02
2.710000000000000000e+04 1.494564581662416458e-02
2.720000000000000000e+04 1.229424495249986649e-02
2.730000000000000000e+04 1.239170134067535400e-02
2.740000000000000000e+04 1.268179621547460556e-02
2.750000000000000000e+04 1.349289529025554657e-02
2.760000000000000000e+04 1.372721884399652481e-02
2.770000000000000000e+04 1.677456684410572052e-02
2.780000000000000000e+04 1.782667636871337891e-02
2.790000000000000000e+04 1.723282784223556519e-02
2.800000000000000000e+04 1.459707692265510559e-02
2.810000000000000000e+04 1.455112267285585403e-02
2.820000000000000000e+04 1.275478303432464600e-02
2.830000000000000000e+04 1.263996865600347519e-02
2.840000000000000000e+04 1.294955424964427948e-02
2.850000000000000000e+04 1.699195988476276398e-02
2.860000000000000000e+04 1.272718142718076706e-02
2.870000000000000000e+04 1.362634729593992233e-02
2.880000000000000000e+04 1.583584956824779510e-02
2.890000000000000000e+04 1.373902801424264908e-02
2.900000000000000000e+04 1.468215603381395340e-02
2.910000000000000000e+04 1.596375182271003723e-02
2.920000000000000000e+04 1.471117977052927017e-02
2.930000000000000000e+04 1.511523593217134476e-02
2.940000000000000000e+04 1.520301774144172668e-02
2.950000000000000000e+04 1.679149642586708069e-02
2.960000000000000000e+04 1.587867364287376404e-02
2.970000000000000000e+04 1.676503382623195648e-02
2.980000000000000000e+04 1.500596944242715836e-02
2.990000000000000000e+04 1.458341907709836960e-02
3.000000000000000000e+04 1.315229386091232300e-02
3.010000000000000000e+04 1.306863687932491302e-02
3.020000000000000000e+04 1.105333864688873291e-02
3.030000000000000000e+04 1.100852247327566147e-02
3.040000000000000000e+04 1.112120319157838821e-02
3.050000000000000000e+04 1.171007100492715836e-02
3.060000000000000000e+04 1.080492977052927017e-02
3.070000000000000000e+04 9.632884524762630463e-03
3.080000000000000000e+04 9.717678651213645935e-03
3.090000000000000000e+04 1.029004342854022980e-02
3.100000000000000000e+04 9.564734995365142822e-03
3.110000000000000000e+04 8.948977105319499969e-03
3.120000000000000000e+04 9.550081565976142883e-03
3.130000000000000000e+04 9.934076108038425446e-03
3.140000000000000000e+04 1.022701617330312729e-02
3.150000000000000000e+04 1.022516749799251556e-02
3.160000000000000000e+04 1.037469599395990372e-02
3.170000000000000000e+04 1.046802755445241928e-02
3.180000000000000000e+04 1.009683683514595032e-02
3.190000000000000000e+04 1.013382803648710251e-02
3.200000000000000000e+04 1.062196679413318634e-02
3.210000000000000000e+04 1.117114070802927017e-02
3.220000000000000000e+04 1.050075050443410873e-02
3.230000000000000000e+04 1.135538425296545029e-02
3.240000000000000000e+04 1.101136859506368637e-02
3.250000000000000000e+04 1.018945686519145966e-02
3.260000000000000000e+04 1.001161523163318634e-02
3.270000000000000000e+04 1.035420875996351242e-02
3.280000000000000000e+04 1.113301143050193787e-02
3.290000000000000000e+04 1.128865871578454971e-02
3.300000000000000000e+04 1.067588850855827332e-02
3.310000000000000000e+04 1.062523946166038513e-02
3.320000000000000000e+04 1.094165444374084473e-02
3.330000000000000000e+04 1.026827562600374222e-02
3.340000000000000000e+04 9.674997068941593170e-03
3.350000000000000000e+04 9.873183444142341614e-03
3.360000000000000000e+04 1.038536615669727325e-02
3.370000000000000000e+04 1.057643909007310867e-02
3.380000000000000000e+04 1.119233947247266769e-02
3.390000000000000000e+04 1.190270949155092239e-02
3.400000000000000000e+04 1.101905107498168945e-02
3.410000000000000000e+04 1.225782278925180435e-02
3.420000000000000000e+04 1.268293429166078568e-02
3.430000000000000000e+04 1.055908203125000000e-02
3.440000000000000000e+04 9.859667159616947174e-03
3.450000000000000000e+04 1.028392557054758072e-02
3.460000000000000000e+04 9.946311824023723602e-03
3.470000000000000000e+04 1.045465376228094101e-02
3.480000000000000000e+04 9.058527648448944092e-03
3.490000000000000000e+04 1.021278928965330124e-02
3.500000000000000000e+04 1.092258933931589127e-02
3.510000000000000000e+04 1.029089745134115219e-02
3.520000000000000000e+04 1.133873872458934784e-02
3.530000000000000000e+04 1.009470224380493164e-02
3.540000000000000000e+04 1.050928607583045959e-02
3.550000000000000000e+04 1.175517216324806213e-02
3.560000000000000000e+04 1.173255033791065216e-02
3.570000000000000000e+04 1.183285284787416458e-02
3.580000000000000000e+04 1.067418139427900314e-02
3.590000000000000000e+04 9.836334735155105591e-03
3.600000000000000000e+04 9.148586541414260864e-03
3.610000000000000000e+04 9.767617098987102509e-03
3.620000000000000000e+04 9.920275770127773285e-03
3.630000000000000000e+04 9.227406233549118042e-03
3.640000000000000000e+04 9.500001557171344757e-03
3.650000000000000000e+04 1.007848326116800308e-02
3.660000000000000000e+04 9.994827210903167725e-03
3.670000000000000000e+04 8.994931355118751526e-03
3.680000000000000000e+04 1.055552531033754349e-02
3.690000000000000000e+04 1.050274167209863663e-02
3.700000000000000000e+04 8.867882192134857178e-03
3.710000000000000000e+04 9.927958250045776367e-03
3.720000000000000000e+04 8.885950781404972076e-03
3.730000000000000000e+04 1.013055536895990372e-02
3.740000000000000000e+04 9.175618179142475128e-03
3.750000000000000000e+04 9.002045728266239166e-03
3.760000000000000000e+04 9.941047988831996918e-03
3.770000000000000000e+04 9.873040951788425446e-03
3.780000000000000000e+04 9.510955773293972015e-03
3.790000000000000000e+04 1.050003897398710251e-02
3.800000000000000000e+04 9.971778839826583862e-03
3.810000000000000000e+04 1.079653576016426086e-02
3.820000000000000000e+04 1.061698701232671738e-02
3.830000000000000000e+04 9.982875548303127289e-03
3.840000000000000000e+04 1.030227914452552795e-02
3.850000000000000000e+04 1.091163512319326401e-02
3.860000000000000000e+04 1.084889192134141922e-02
3.870000000000000000e+04 1.050473377108573914e-02
3.880000000000000000e+04 1.091618742793798447e-02
3.890000000000000000e+04 1.156409922987222672e-02
3.900000000000000000e+04 1.075100805610418320e-02
3.910000000000000000e+04 1.005429681390523911e-02
3.920000000000000000e+04 1.009655185043811798e-02
3.930000000000000000e+04 1.026073563843965530e-02
3.940000000000000000e+04 1.041695103049278259e-02
3.950000000000000000e+04 9.703878313302993774e-03
3.960000000000000000e+04 9.653229266405105591e-03
3.970000000000000000e+04 9.334537200629711151e-03
3.980000000000000000e+04 9.274356067180633545e-03
3.990000000000000000e+04 1.035776548087596893e-02
4.000000000000000000e+04 9.611116722226142883e-03
4.010000000000000000e+04 1.014819741249084473e-02
4.020000000000000000e+04 8.815952576696872711e-03
4.030000000000000000e+04 9.482786059379577637e-03
4.040000000000000000e+04 8.937026374042034149e-03
4.050000000000000000e+04 8.643659763038158417e-03
4.060000000000000000e+04 8.860910311341285706e-03
4.070000000000000000e+04 7.981805130839347839e-03
4.080000000000000000e+04 8.762030862271785736e-03
4.090000000000000000e+04 8.516040630638599396e-03
4.100000000000000000e+04 8.461123332381248474e-03
4.110000000000000000e+04 8.784225210547447205e-03
4.120000000000000000e+04 9.272079914808273315e-03
4.130000000000000000e+04 8.009405806660652161e-03
4.140000000000000000e+04 8.765871636569499969e-03
4.150000000000000000e+04 7.933716289699077606e-03
4.160000000000000000e+04 7.877091877162456512e-03
4.170000000000000000e+04 7.629252038896083832e-03
4.180000000000000000e+04 8.109139278531074524e-03
4.190000000000000000e+04 7.682035677134990692e-03
4.200000000000000000e+04 8.102878928184509277e-03
4.210000000000000000e+04 8.171739988029003143e-03
4.220000000000000000e+04 8.237896487116813660e-03
4.230000000000000000e+04 8.048530668020248413e-03
4.240000000000000000e+04 7.635512389242649078e-03
4.250000000000000000e+04 7.631670683622360229e-03
4.260000000000000000e+04 7.356514688581228256e-03
4.270000000000000000e+04 7.585858926177024841e-03
4.280000000000000000e+04 7.684027310460805893e-03
4.290000000000000000e+04 7.249525282531976700e-03
4.300000000000000000e+04 8.182410150766372681e-03
4.310000000000000000e+04 8.486447855830192566e-03
4.320000000000000000e+04 8.874710649251937866e-03
4.330000000000000000e+04 8.299500681459903717e-03
4.340000000000000000e+04 7.573481183499097824e-03
4.350000000000000000e+04 7.879083976149559021e-03
4.360000000000000000e+04 7.848494686186313629e-03
4.370000000000000000e+04 8.341471664607524872e-03
4.380000000000000000e+04 7.984507828950881958e-03
4.390000000000000000e+04 7.826585322618484497e-03
4.400000000000000000e+04 8.037718012928962708e-03
4.410000000000000000e+04 8.239888586103916168e-03
4.420000000000000000e+04 8.667418733239173889e-03
4.430000000000000000e+04 7.832275703549385071e-03
4.440000000000000000e+04 7.844084873795509338e-03
4.450000000000000000e+04 7.673641666769981384e-03
4.460000000000000000e+04 8.261798880994319916e-03
4.470000000000000000e+04 9.253299795091152191e-03
4.480000000000000000e+04 7.829288020730018616e-03
4.490000000000000000e+04 8.558864705264568329e-03
4.500000000000000000e+04 8.437648415565490723e-03
4.510000000000000000e+04 8.850809186697006226e-03
4.520000000000000000e+04 8.367080241441726685e-03
4.530000000000000000e+04 9.205922484397888184e-03
4.540000000000000000e+04 8.377182297408580780e-03
4.550000000000000000e+04 8.867739699780941010e-03
4.560000000000000000e+04 8.743819780647754669e-03
4.570000000000000000e+04 9.043304249644279480e-03
4.580000000000000000e+04 8.155236020684242249e-03
4.590000000000000000e+04 8.046966046094894409e-03
4.600000000000000000e+04 7.442447822540998459e-03
4.610000000000000000e+04 7.675775326788425446e-03
4.620000000000000000e+04 7.828861474990844727e-03
4.630000000000000000e+04 8.360535837709903717e-03
4.640000000000000000e+04 8.136598393321037292e-03
4.650000000000000000e+04 7.813780568540096283e-03
4.660000000000000000e+04 8.097900077700614929e-03
4.670000000000000000e+04 7.369603961706161499e-03
4.680000000000000000e+04 7.654434535652399063e-03
4.690000000000000000e+04 7.683173753321170807e-03
4.700000000000000000e+04 7.471613585948944092e-03
4.710000000000000000e+04 8.118102326989173889e-03
4.720000000000000000e+04 8.380739018321037292e-03
4.730000000000000000e+04 7.683031260967254639e-03
4.740000000000000000e+04 8.066457696259021759e-03
4.750000000000000000e+04 7.628398481756448746e-03
4.760000000000000000e+04 8.090075105428695679e-03
4.770000000000000000e+04 7.886623963713645935e-03
4.780000000000000000e+04 8.017942309379577637e-03
4.790000000000000000e+04 7.303446996957063675e-03
4.800000000000000000e+04 7.447142619639635086e-03
4.810000000000000000e+04 8.119809441268444061e-03
4.820000000000000000e+04 7.551997900009155273e-03
4.830000000000000000e+04 7.756444625556468964e-03
4.840000000000000000e+04 7.589131128042936325e-03
4.850000000000000000e+04 7.929733023047447205e-03
4.860000000000000000e+04 7.477873470634222031e-03
4.870000000000000000e+04 6.745878607034683228e-03
4.880000000000000000e+04 7.286231964826583862e-03
4.890000000000000000e+04 7.688438054174184799e-03
4.900000000000000000e+04 7.475028280168771744e-03
4.910000000000000000e+04 7.476877886801958084e-03
4.920000000000000000e+04 6.829962134361267090e-03
4.930000000000000000e+04 6.689680740237236023e-03
4.940000000000000000e+04 7.542323321104049683e-03
4.950000000000000000e+04 6.995141040533781052e-03
4.960000000000000000e+04 7.462366018444299698e-03
4.970000000000000000e+04 7.330621127039194107e-03
4.980000000000000000e+04 7.505617104470729828e-03
4.990000000000000000e+04 8.550754748284816742e-03
5.000000000000000000e+04 7.053473033010959625e-03
5.010000000000000000e+04 7.661974988877773285e-03
5.020000000000000000e+04 7.540758233517408371e-03
5.030000000000000000e+04 7.585147395730018616e-03
5.040000000000000000e+04 7.145523559302091599e-03
5.050000000000000000e+04 7.193611934781074524e-03
5.060000000000000000e+04 7.187494076788425446e-03
5.070000000000000000e+04 7.156052161008119583e-03
5.080000000000000000e+04 7.498218677937984467e-03
5.090000000000000000e+04 6.746305618435144424e-03
5.100000000000000000e+04 7.466918788850307465e-03
5.110000000000000000e+04 7.199018262326717377e-03
5.120000000000000000e+04 6.433731410652399063e-03
5.130000000000000000e+04 7.129162549972534180e-03
5.140000000000000000e+04 7.134995423257350922e-03
5.150000000000000000e+04 7.524112239480018616e-03
5.160000000000000000e+04 7.045932579785585403e-03
5.170000000000000000e+04 7.261333987116813660e-03
5.180000000000000000e+04 6.725533399730920792e-03
5.190000000000000000e+04 6.931260693818330765e-03
5.200000000000000000e+04 6.824840325862169266e-03
5.210000000000000000e+04 7.529661059379577637e-03
5.220000000000000000e+04 7.385965436697006226e-03
5.230000000000000000e+04 7.264890708029270172e-03
5.240000000000000000e+04 6.842481903731822968e-03
5.250000000000000000e+04 7.184221874922513962e-03
5.260000000000000000e+04 7.087191566824913025e-03
5.270000000000000000e+04 6.909492891281843185e-03
5.280000000000000000e+04 6.541147828102111816e-03
5.290000000000000000e+04 6.890143733471632004e-03
5.300000000000000000e+04 7.108248304575681686e-03
5.310000000000000000e+04 7.066562306135892868e-03
5.320000000000000000e+04 6.033943966031074524e-03
5.330000000000000000e+04 6.784149911254644394e-03
5.340000000000000000e+04 6.820856593549251556e-03
5.350000000000000000e+04 7.042802404612302780e-03
5.360000000000000000e+04 6.855855695903301239e-03
5.370000000000000000e+04 7.570920512080192566e-03
5.380000000000000000e+04 7.138694636523723602e-03
5.390000000000000000e+04 7.193042896687984467e-03
5.400000000000000000e+04 6.957723293453454971e-03
5.410000000000000000e+04 7.003535050898790359e-03
5.420000000000000000e+04 6.863823160529136658e-03
5.430000000000000000e+04 6.639316212385892868e-03
5.440000000000000000e+04 6.839067675173282623e-03
5.450000000000000000e+04 6.816019304096698761e-03
5.460000000000000000e+04 7.063574623316526413e-03
5.470000000000000000e+04 7.440740242600440979e-03
5.480000000000000000e+04 7.157616782933473587e-03
5.490000000000000000e+04 7.083492819219827652e-03
5.500000000000000000e+04 6.723826285451650620e-03
5.510000000000000000e+04 6.989592220634222031e-03
5.520000000000000000e+04 7.388953119516372681e-03
5.530000000000000000e+04 7.066846825182437897e-03
5.540000000000000000e+04 7.371880114078521729e-03
5.550000000000000000e+04 7.628398481756448746e-03
5.560000000000000000e+04 6.894554011523723602e-03
5.570000000000000000e+04 7.122760172933340073e-03
5.580000000000000000e+04 6.603321060538291931e-03
5.590000000000000000e+04 6.729944143444299698e-03
5.600000000000000000e+04 7.264179643243551254e-03
5.610000000000000000e+04 6.988881155848503113e-03
5.620000000000000000e+04 6.419788580387830734e-03
5.630000000000000000e+04 7.115077227354049683e-03
5.640000000000000000e+04 7.476735394448041916e-03
5.650000000000000000e+04 7.344421464949846268e-03
5.660000000000000000e+04 7.149507291615009308e-03
5.670000000000000000e+04 7.265175227075815201e-03
5.680000000000000000e+04 7.080647163093090057e-03
5.690000000000000000e+04 7.093451917171478271e-03
5.700000000000000000e+04 7.367327343672513962e-03
5.710000000000000000e+04 7.429643068462610245e-03
5.720000000000000000e+04 7.075525354593992233e-03
5.730000000000000000e+04 7.119060959666967392e-03
5.740000000000000000e+04 7.494519464671611786e-03
5.750000000000000000e+04 6.501880474388599396e-03
5.760000000000000000e+04 6.885021924972534180e-03
5.770000000000000000e+04 7.359644863754510880e-03
5.780000000000000000e+04 7.046644110232591629e-03
5.790000000000000000e+04 6.780593190342187881e-03
5.800000000000000000e+04 6.950467359274625778e-03
5.810000000000000000e+04 7.122617680579423904e-03
5.820000000000000000e+04 6.707322783768177032e-03
5.830000000000000000e+04 7.090748753398656845e-03
5.840000000000000000e+04 6.310949567705392838e-03
5.850000000000000000e+04 6.351497489959001541e-03
5.860000000000000000e+04 6.756406743079423904e-03
5.870000000000000000e+04 6.972235161811113358e-03
5.880000000000000000e+04 6.725391373038291931e-03
5.890000000000000000e+04 6.530619226396083832e-03
5.900000000000000000e+04 6.806913763284683228e-03
5.910000000000000000e+04 6.750858388841152191e-03
5.920000000000000000e+04 7.342571858316659927e-03
5.930000000000000000e+04 7.112516555935144424e-03
5.940000000000000000e+04 7.050485350191593170e-03
5.950000000000000000e+04 6.691672373563051224e-03
5.960000000000000000e+04 7.229180540889501572e-03
5.970000000000000000e+04 7.403749506920576096e-03
5.980000000000000000e+04 6.715432275086641312e-03
5.990000000000000000e+04 6.899675820022821426e-03
6.000000000000000000e+04 6.336132064461708069e-03
6.010000000000000000e+04 7.235724944621324539e-03
6.020000000000000000e+04 6.377249024808406830e-03
6.030000000000000000e+04 6.404707673937082291e-03
6.040000000000000000e+04 6.214630790054798126e-03
6.050000000000000000e+04 6.658380851149559021e-03
6.060000000000000000e+04 6.906504742801189423e-03
6.070000000000000000e+04 6.265137810260057449e-03
6.080000000000000000e+04 6.671327631920576096e-03
6.090000000000000000e+04 6.389911286532878876e-03
6.100000000000000000e+04 6.565191783010959625e-03
6.110000000000000000e+04 6.675453390926122665e-03
6.120000000000000000e+04 6.766650360077619553e-03
6.130000000000000000e+04 6.639600731432437897e-03
6.140000000000000000e+04 6.598056759685277939e-03
6.150000000000000000e+04 6.877338979393243790e-03
6.160000000000000000e+04 6.730655208230018616e-03
6.170000000000000000e+04 6.545273587107658386e-03
6.180000000000000000e+04 6.419219542294740677e-03
6.190000000000000000e+04 6.846608128398656845e-03
6.200000000000000000e+04 6.483811419457197189e-03
6.210000000000000000e+04 6.462470628321170807e-03
6.220000000000000000e+04 6.380236707627773285e-03
6.230000000000000000e+04 6.631775759160518646e-03
6.240000000000000000e+04 6.887298077344894409e-03
6.250000000000000000e+04 7.044794503599405289e-03
6.260000000000000000e+04 6.538871210068464279e-03
6.270000000000000000e+04 6.348083261400461197e-03
6.280000000000000000e+04 6.591512355953454971e-03
6.290000000000000000e+04 6.950609385967254639e-03
6.300000000000000000e+04 6.443263962864875793e-03
6.310000000000000000e+04 6.517103407531976700e-03
6.320000000000000000e+04 6.275096908211708069e-03
6.330000000000000000e+04 6.886302027851343155e-03
6.340000000000000000e+04 6.494055036455392838e-03
6.350000000000000000e+04 6.348225288093090057e-03
6.360000000000000000e+04 6.769353523850440979e-03
6.370000000000000000e+04 6.337128113955259323e-03
6.380000000000000000e+04 5.794214084744453430e-03
6.390000000000000000e+04 6.589378230273723602e-03
6.400000000000000000e+04 6.550252903252840042e-03
6.410000000000000000e+04 6.460336502641439438e-03
6.420000000000000000e+04 6.331579294055700302e-03
6.430000000000000000e+04 6.105365231633186340e-03
6.440000000000000000e+04 6.368712522089481354e-03
6.450000000000000000e+04 6.285198498517274857e-03
6.460000000000000000e+04 6.725106853991746902e-03
6.470000000000000000e+04 6.695940624922513962e-03
6.480000000000000000e+04 6.186034064739942551e-03
6.490000000000000000e+04 6.092844996601343155e-03
6.500000000000000000e+04 7.017051335424184799e-03
6.510000000000000000e+04 6.586817093193531036e-03
6.520000000000000000e+04 6.512693129479885101e-03
6.530000000000000000e+04 7.082923781126737595e-03
6.540000000000000000e+04 6.378956139087677002e-03
6.550000000000000000e+04 5.617510527372360229e-03
6.560000000000000000e+04 6.467450410127639771e-03
6.570000000000000000e+04 6.550252903252840042e-03
6.580000000000000000e+04 6.306966301053762436e-03
6.590000000000000000e+04 6.843620445579290390e-03
6.600000000000000000e+04 6.791974883526563644e-03
6.610000000000000000e+04 7.097862195223569870e-03
6.620000000000000000e+04 6.534745451062917709e-03
6.630000000000000000e+04 7.002823986113071442e-03
6.640000000000000000e+04 6.297860760241746902e-03
6.650000000000000000e+04 6.496331654489040375e-03
6.660000000000000000e+04 6.130547728389501572e-03
6.670000000000000000e+04 6.576857995241880417e-03
6.680000000000000000e+04 6.417654454708099365e-03
6.690000000000000000e+04 6.644864566624164581e-03
6.700000000000000000e+04 6.737484596669673920e-03
6.710000000000000000e+04 6.483811419457197189e-03
6.720000000000000000e+04 6.434015929698944092e-03
6.730000000000000000e+04 6.549114827066659927e-03
6.740000000000000000e+04 6.678868085145950317e-03
6.750000000000000000e+04 6.291885394603013992e-03
6.760000000000000000e+04 6.624804344028234482e-03
6.770000000000000000e+04 6.395033095031976700e-03
6.780000000000000000e+04 6.233837921172380447e-03
6.790000000000000000e+04 6.164266262203454971e-03
6.800000000000000000e+04 6.566756870597600937e-03
6.810000000000000000e+04 6.615129765123128891e-03
6.820000000000000000e+04 6.055427249521017075e-03
6.830000000000000000e+04 6.216622889041900635e-03
6.840000000000000000e+04 6.645007058978080750e-03
6.850000000000000000e+04 6.255605723708868027e-03
6.860000000000000000e+04 6.568748503923416138e-03
6.870000000000000000e+04 6.019005551934242249e-03
6.880000000000000000e+04 6.122864782810211182e-03
6.890000000000000000e+04 6.403285078704357147e-03
6.900000000000000000e+04 6.210931576788425446e-03
6.910000000000000000e+04 6.701916456222534180e-03
6.920000000000000000e+04 6.368143483996391296e-03
6.930000000000000000e+04 6.721976678818464279e-03
6.940000000000000000e+04 6.371558178216218948e-03
6.950000000000000000e+04 6.791832856833934784e-03
6.960000000000000000e+04 5.934922024607658386e-03
6.970000000000000000e+04 6.750858388841152191e-03
6.980000000000000000e+04 6.142782978713512421e-03
6.990000000000000000e+04 6.384931970387697220e-03
7.000000000000000000e+04 6.636613048613071442e-03
7.010000000000000000e+04 6.069370079785585403e-03
7.020000000000000000e+04 6.144063547253608704e-03
7.030000000000000000e+04 6.336274556815624237e-03
7.040000000000000000e+04 5.938621237874031067e-03
7.050000000000000000e+04 6.220464129000902176e-03
7.060000000000000000e+04 6.371131166815757751e-03
7.070000000000000000e+04 5.830635782331228256e-03
7.080000000000000000e+04 6.391760893166065216e-03
7.090000000000000000e+04 6.187030114233493805e-03
7.100000000000000000e+04 6.066524423658847809e-03
7.110000000000000000e+04 6.639885250478982925e-03
7.120000000000000000e+04 6.300990469753742218e-03
7.130000000000000000e+04 5.510094575583934784e-03
7.140000000000000000e+04 6.678156554698944092e-03
7.150000000000000000e+04 6.549826357513666153e-03
7.160000000000000000e+04 6.766792852431535721e-03
7.170000000000000000e+04 6.413386203348636627e-03
7.180000000000000000e+04 6.251194979995489120e-03
7.190000000000000000e+04 6.495478097349405289e-03
7.200000000000000000e+04 6.197700276970863342e-03
7.210000000000000000e+04 6.825124844908714294e-03
7.220000000000000000e+04 6.247922778129577637e-03
7.230000000000000000e+04 6.166257895529270172e-03
7.240000000000000000e+04 6.686408538371324539e-03
7.250000000000000000e+04 6.672892719507217407e-03
7.260000000000000000e+04 6.207801867276430130e-03
7.270000000000000000e+04 6.777747999876737595e-03
7.280000000000000000e+04 6.434869486838579178e-03
7.290000000000000000e+04 6.599337328225374222e-03
7.300000000000000000e+04 6.070366129279136658e-03
7.310000000000000000e+04 6.559785455465316772e-03
7.320000000000000000e+04 6.360033992677927017e-03
7.330000000000000000e+04 6.212639156728982925e-03
7.340000000000000000e+04 6.242800969630479813e-03
7.350000000000000000e+04 6.629641633480787277e-03
7.360000000000000000e+04 6.648706272244453430e-03
7.370000000000000000e+04 6.741183809936046600e-03
7.380000000000000000e+04 6.216338369995355606e-03
7.390000000000000000e+04 6.596776656806468964e-03
7.400000000000000000e+04 6.379952188581228256e-03
7.410000000000000000e+04 6.671612150967121124e-03
7.420000000000000000e+04 6.268837023526430130e-03
7.430000000000000000e+04 6.563342176377773285e-03
7.440000000000000000e+04 6.325034890323877335e-03
7.450000000000000000e+04 6.181908305734395981e-03
7.460000000000000000e+04 6.707749329507350922e-03
7.470000000000000000e+04 7.172982674092054367e-03
7.480000000000000000e+04 6.676164921373128891e-03
7.490000000000000000e+04 6.395744625478982925e-03
7.500000000000000000e+04 6.626938469707965851e-03
7.510000000000000000e+04 6.684843450784683228e-03
7.520000000000000000e+04 6.593219470232725143e-03
7.530000000000000000e+04 6.430032197386026382e-03
7.540000000000000000e+04 6.188737228512763977e-03
7.550000000000000000e+04 6.144632585346698761e-03
7.560000000000000000e+04 6.467876955866813660e-03
7.570000000000000000e+04 6.013456732034683228e-03
7.580000000000000000e+04 6.700066849589347839e-03
7.590000000000000000e+04 6.180627737194299698e-03
7.600000000000000000e+04 6.185749545693397522e-03
7.610000000000000000e+04 6.665778812021017075e-03
7.620000000000000000e+04 6.232130341231822968e-03
7.630000000000000000e+04 6.456921808421611786e-03
7.640000000000000000e+04 6.467023398727178574e-03
7.650000000000000000e+04 6.510985549539327621e-03
7.660000000000000000e+04 6.093556527048349380e-03
7.670000000000000000e+04 6.468873005360364914e-03
7.680000000000000000e+04 6.347087211906909943e-03
7.690000000000000000e+04 6.473994813859462738e-03
7.700000000000000000e+04 6.535883527249097824e-03
7.710000000000000000e+04 6.925711873918771744e-03
7.720000000000000000e+04 6.486088037490844727e-03
7.730000000000000000e+04 6.267556454986333847e-03
7.740000000000000000e+04 6.014025770127773285e-03
7.750000000000000000e+04 6.535883527249097824e-03
7.760000000000000000e+04 6.288043688982725143e-03
7.770000000000000000e+04 6.838213652372360229e-03
7.780000000000000000e+04 6.596918683499097824e-03
7.790000000000000000e+04 6.215768866240978241e-03
7.800000000000000000e+04 6.630637217313051224e-03
7.810000000000000000e+04 6.502449512481689453e-03
7.820000000000000000e+04 6.472002714872360229e-03
7.830000000000000000e+04 6.001363508403301239e-03
7.840000000000000000e+04 6.649417337030172348e-03
7.850000000000000000e+04 6.419788580387830734e-03
7.860000000000000000e+04 6.572163198143243790e-03
7.870000000000000000e+04 6.478263065218925476e-03
7.880000000000000000e+04 6.218757014721632004e-03
7.890000000000000000e+04 6.030529737472534180e-03
7.900000000000000000e+04 5.992969498038291931e-03
7.910000000000000000e+04 6.296153180301189423e-03
7.920000000000000000e+04 6.343245971947908401e-03
7.930000000000000000e+04 5.865350365638732910e-03
7.940000000000000000e+04 6.320339627563953400e-03
7.950000000000000000e+04 6.348225288093090057e-03
7.960000000000000000e+04 6.383366882801055908e-03
7.970000000000000000e+04 6.032948382198810577e-03
7.980000000000000000e+04 6.454076617956161499e-03
7.990000000000000000e+04 6.551248952746391296e-03
8.000000000000000000e+04 6.006058771163225174e-03
8.010000000000000000e+04 6.097540259361267090e-03
8.020000000000000000e+04 6.181481294333934784e-03
8.030000000000000000e+04 6.259019952267408371e-03
8.040000000000000000e+04 6.282495334744453430e-03
8.050000000000000000e+04 5.916426423937082291e-03
8.060000000000000000e+04 6.667201407253742218e-03
8.070000000000000000e+04 6.481677293777465820e-03
8.080000000000000000e+04 6.344099529087543488e-03
8.090000000000000000e+04 6.137092132121324539e-03
8.100000000000000000e+04 6.680575199425220490e-03
8.110000000000000000e+04 6.985893473029136658e-03
8.120000000000000000e+04 6.946910638362169266e-03
8.130000000000000000e+04 6.635759491473436356e-03
8.140000000000000000e+04 5.875878501683473587e-03
8.150000000000000000e+04 6.490071769803762436e-03
8.160000000000000000e+04 6.773621775209903717e-03
8.170000000000000000e+04 6.421922706067562103e-03
8.180000000000000000e+04 5.795209668576717377e-03
8.190000000000000000e+04 6.675168871879577637e-03
8.200000000000000000e+04 6.174509879201650620e-03
8.210000000000000000e+04 6.725248880684375763e-03
8.220000000000000000e+04 5.886122118681669235e-03
8.230000000000000000e+04 6.200261414051055908e-03
8.240000000000000000e+04 6.504868157207965851e-03
8.250000000000000000e+04 6.577996537089347839e-03
8.260000000000000000e+04 6.487795151770114899e-03
8.270000000000000000e+04 5.919129587709903717e-03
8.280000000000000000e+04 6.208086386322975159e-03
8.290000000000000000e+04 6.290604826062917709e-03
8.300000000000000000e+04 6.300563924014568329e-03
8.310000000000000000e+04 6.615556310862302780e-03
8.320000000000000000e+04 6.285340525209903717e-03
8.330000000000000000e+04 6.014310289174318314e-03
8.340000000000000000e+04 6.251621991395950317e-03
8.350000000000000000e+04 6.514400243759155273e-03
8.360000000000000000e+04 6.252475548535585403e-03
8.370000000000000000e+04 6.204814184457063675e-03
8.380000000000000000e+04 6.383793428540229797e-03
8.390000000000000000e+04 6.140791345387697220e-03
8.400000000000000000e+04 6.099531892687082291e-03
8.410000000000000000e+04 6.119734607636928558e-03
8.420000000000000000e+04 6.147620268166065216e-03
8.430000000000000000e+04 6.438142154365777969e-03
8.440000000000000000e+04 6.473710294812917709e-03
8.450000000000000000e+04 6.213208194822072983e-03
8.460000000000000000e+04 6.710737012326717377e-03
8.470000000000000000e+04 5.933356937021017075e-03
8.480000000000000000e+04 6.109348963946104050e-03
8.490000000000000000e+04 6.075487937778234482e-03
8.500000000000000000e+04 6.186745595186948776e-03
8.510000000000000000e+04 6.910915486514568329e-03
8.520000000000000000e+04 6.609154399484395981e-03
8.530000000000000000e+04 6.697363685816526413e-03
8.540000000000000000e+04 6.054573692381381989e-03
8.550000000000000000e+04 6.329872179776430130e-03
8.560000000000000000e+04 5.769174080342054367e-03
8.570000000000000000e+04 5.616941489279270172e-03
8.580000000000000000e+04 6.594073027372360229e-03
8.590000000000000000e+04 5.751532036811113358e-03
8.600000000000000000e+04 6.800795905292034149e-03
8.610000000000000000e+04 6.329303141683340073e-03
8.620000000000000000e+04 6.344668567180633545e-03
8.630000000000000000e+04 6.398874334990978241e-03
8.640000000000000000e+04 6.422349717468023300e-03
8.650000000000000000e+04 6.701346952468156815e-03
8.660000000000000000e+04 6.591512355953454971e-03
8.670000000000000000e+04 5.885411053895950317e-03
8.680000000000000000e+04 6.724537815898656845e-03
8.690000000000000000e+04 6.283633410930633545e-03
8.700000000000000000e+04 6.199265364557504654e-03
8.710000000000000000e+04 6.170810665935277939e-03
8.720000000000000000e+04 5.810717586427927017e-03
8.730000000000000000e+04 6.388915237039327621e-03
8.740000000000000000e+04 6.268267985433340073e-03
8.750000000000000000e+04 6.129409186542034149e-03
8.760000000000000000e+04 6.083597429096698761e-03
8.770000000000000000e+04 6.450804416090250015e-03
8.780000000000000000e+04 6.048029288649559021e-03
8.790000000000000000e+04 6.549826357513666153e-03
8.800000000000000000e+04 6.114470772445201874e-03
8.810000000000000000e+04 6.245788652449846268e-03
8.820000000000000000e+04 6.258024368435144424e-03
8.830000000000000000e+04 5.859944038093090057e-03
8.840000000000000000e+04 6.771203130483627319e-03
8.850000000000000000e+04 6.568179465830326080e-03
8.860000000000000000e+04 6.593361962586641312e-03
8.870000000000000000e+04 6.381517276167869568e-03
8.880000000000000000e+04 6.056423299014568329e-03
8.890000000000000000e+04 5.985998082906007767e-03
8.900000000000000000e+04 6.013741251081228256e-03
8.910000000000000000e+04 6.175790447741746902e-03
8.920000000000000000e+04 6.599479820579290390e-03
8.930000000000000000e+04 6.007054354995489120e-03
8.940000000000000000e+04 5.666310433298349380e-03
8.950000000000000000e+04 6.765085272490978241e-03
8.960000000000000000e+04 6.189448758959770203e-03
8.970000000000000000e+04 6.527347024530172348e-03
8.980000000000000000e+04 5.681818351149559021e-03
8.990000000000000000e+04 6.289608776569366455e-03
9.000000000000000000e+04 6.068658549338579178e-03
9.010000000000000000e+04 5.917279981076717377e-03
9.020000000000000000e+04 6.173940841108560562e-03
9.030000000000000000e+04 5.913723260164260864e-03
9.040000000000000000e+04 6.226439494639635086e-03
9.050000000000000000e+04 6.331721786409616470e-03
9.060000000000000000e+04 5.870187655091285706e-03
9.070000000000000000e+04 6.053151097148656845e-03
9.080000000000000000e+04 6.038923747837543488e-03
9.090000000000000000e+04 6.192578468471765518e-03
9.100000000000000000e+04 6.297149229794740677e-03
9.110000000000000000e+04 6.288470700383186340e-03
9.120000000000000000e+04 6.224163342267274857e-03
9.130000000000000000e+04 6.240809336304664612e-03
9.140000000000000000e+04 6.245788652449846268e-03
9.150000000000000000e+04 6.286621093750000000e-03
9.160000000000000000e+04 6.089715287089347839e-03
9.170000000000000000e+04 6.015448365360498428e-03
9.180000000000000000e+04 6.382370833307504654e-03
9.190000000000000000e+04 5.985429044812917709e-03
9.200000000000000000e+04 6.146624218672513962e-03
9.210000000000000000e+04 5.906894337385892868e-03
9.220000000000000000e+04 5.888683255761861801e-03
9.230000000000000000e+04 6.265422329306602478e-03
9.240000000000000000e+04 6.339262239634990692e-03
9.250000000000000000e+04 6.204814184457063675e-03
9.260000000000000000e+04 5.941181909292936325e-03
9.270000000000000000e+04 5.917137954384088516e-03
9.280000000000000000e+04 6.328307092189788818e-03
9.290000000000000000e+04 5.850411951541900635e-03
9.300000000000000000e+04 5.803461652249097824e-03
9.310000000000000000e+04 5.480643827468156815e-03
9.320000000000000000e+04 5.790941417217254639e-03
9.330000000000000000e+04 5.917706992477178574e-03
9.340000000000000000e+04 6.105222739279270172e-03
9.350000000000000000e+04 6.256601307541131973e-03
9.360000000000000000e+04 6.177782081067562103e-03
9.370000000000000000e+04 6.298145279288291931e-03
9.380000000000000000e+04 6.411252543330192566e-03
9.390000000000000000e+04 6.231561303138732910e-03
9.400000000000000000e+04 6.232699379324913025e-03
9.410000000000000000e+04 6.018721032887697220e-03
9.420000000000000000e+04 6.182192824780941010e-03
9.430000000000000000e+04 6.280361209064722061e-03
9.440000000000000000e+04 6.291885394603013992e-03
9.450000000000000000e+04 6.246784701943397522e-03
9.460000000000000000e+04 6.201257463544607162e-03
9.470000000000000000e+04 6.351212970912456512e-03
9.480000000000000000e+04 6.036505103111267090e-03
9.490000000000000000e+04 5.726918578147888184e-03
9.500000000000000000e+04 6.262434646487236023e-03
9.510000000000000000e+04 5.965652875602245331e-03
9.520000000000000000e+04 6.062967702746391296e-03
9.530000000000000000e+04 5.824660416692495346e-03
9.540000000000000000e+04 6.264426279813051224e-03
9.550000000000000000e+04 5.906894337385892868e-03
9.560000000000000000e+04 6.118739023804664612e-03
9.570000000000000000e+04 5.966221913695335388e-03
9.580000000000000000e+04 6.471007131040096283e-03
9.590000000000000000e+04 6.184184458106756210e-03
9.600000000000000000e+04 5.888114217668771744e-03
9.610000000000000000e+04 6.101808510720729828e-03
9.620000000000000000e+04 6.219326052814722061e-03
9.630000000000000000e+04 6.290462333709001541e-03
9.640000000000000000e+04 6.221460178494453430e-03
9.650000000000000000e+04 5.602714139968156815e-03
9.660000000000000000e+04 6.346944719552993774e-03
9.670000000000000000e+04 5.903479643166065216e-03
9.680000000000000000e+04 6.352920550853013992e-03
9.690000000000000000e+04 6.078475620597600937e-03
9.700000000000000000e+04 5.838603246957063675e-03
9.710000000000000000e+04 6.260585039854049683e-03
9.720000000000000000e+04 6.093556527048349380e-03
9.730000000000000000e+04 5.977177061140537262e-03
9.740000000000000000e+04 5.733463447540998459e-03
9.750000000000000000e+04 6.060691550374031067e-03
9.760000000000000000e+04 6.352493539452552795e-03
9.770000000000000000e+04 6.190871354192495346e-03
9.780000000000000000e+04 6.505010183900594711e-03
9.790000000000000000e+04 5.860797595232725143e-03
9.800000000000000000e+04 6.071361713111400604e-03
9.810000000000000000e+04 5.959677509963512421e-03
9.820000000000000000e+04 6.499461829662322998e-03
9.830000000000000000e+04 6.432024296373128891e-03
9.840000000000000000e+04 6.111198570579290390e-03
9.850000000000000000e+04 7.033697329461574554e-03
9.860000000000000000e+04 6.009046453982591629e-03
9.870000000000000000e+04 6.103088613599538803e-03
9.880000000000000000e+04 6.314648780971765518e-03
9.890000000000000000e+04 6.035509053617715836e-03
9.900000000000000000e+04 6.181908305734395981e-03
9.910000000000000000e+04 6.151034962385892868e-03
9.920000000000000000e+04 5.956547334790229797e-03
9.930000000000000000e+04 5.980876274406909943e-03
9.940000000000000000e+04 6.481250748038291931e-03
9.950000000000000000e+04 6.112763192504644394e-03
9.960000000000000000e+04 6.315075792372226715e-03
9.970000000000000000e+04 6.095548160374164581e-03
9.980000000000000000e+04 6.016728933900594711e-03
9.990000000000000000e+04 5.692631006240844727e-03


==> figures/CMA_SER_evolution_ypol.txt <==
0.000000000000000000e+00 8.846700191497802734e-01
1.000000000000000000e+02 7.100113034248352051e-01
2.000000000000000000e+02 3.034100234508514404e-01
3.000000000000000000e+02 1.375921666622161865e-01
4.000000000000000000e+02 7.825318723917007446e-02
5.000000000000000000e+02 1.087124347686767578e-01
6.000000000000000000e+02 9.595751017332077026e-02
7.000000000000000000e+02 1.096895635128021240e-01
8.000000000000000000e+02 7.805386185646057129e-02
9.000000000000000000e+02 9.330254793167114258e-02
1.000000000000000000e+03 9.166299551725387573e-02
1.100000000000000000e+03 1.034069284796714783e-01
1.200000000000000000e+03 1.040838658809661865e-01
1.300000000000000000e+03 1.071610897779464722e-01
1.400000000000000000e+03 7.381839305162429810e-02
1.500000000000000000e+03 1.015238016843795776e-01
1.600000000000000000e+03 8.027075976133346558e-02
1.700000000000000000e+03 6.956016272306442261e-02
1.800000000000000000e+03 7.129261642694473267e-02
1.900000000000000000e+03 9.487339109182357788e-02
2.000000000000000000e+03 7.477802783250808716e-02
2.100000000000000000e+03 8.525416254997253418e-02
2.200000000000000000e+03 1.004415303468704224e-01
2.300000000000000000e+03 7.961943745613098145e-02
2.400000000000000000e+03 9.025748074054718018e-02
2.500000000000000000e+03 1.077031493186950684e-01
2.600000000000000000e+03 5.628195405006408691e-02
2.700000000000000000e+03 1.072359234094619751e-01
2.800000000000000000e+03 9.602864831686019897e-02
2.900000000000000000e+03 1.170985773205757141e-01
3.000000000000000000e+03 9.687872976064682007e-02
3.100000000000000000e+03 9.337197989225387573e-02
3.200000000000000000e+03 8.870314806699752808e-02
3.300000000000000000e+03 9.338492900133132935e-02
3.400000000000000000e+03 9.791091829538345337e-02
3.500000000000000000e+03 1.214768886566162109e-01
3.600000000000000000e+03 1.003675460815429688e-01
3.700000000000000000e+03 7.362546771764755249e-02
3.800000000000000000e+03 8.930624276399612427e-02
3.900000000000000000e+03 8.980605006217956543e-02
4.000000000000000000e+03 7.826229184865951538e-02
4.100000000000000000e+03 6.915553659200668335e-02
4.200000000000000000e+03 7.874830067157745361e-02
4.300000000000000000e+03 9.340626746416091919e-02
4.400000000000000000e+03 6.684488058090209961e-02
4.500000000000000000e+03 5.738072842359542847e-02
4.600000000000000000e+03 8.138462156057357788e-02
4.700000000000000000e+03 8.373369276523590088e-02
4.800000000000000000e+03 6.401108205318450928e-02
4.900000000000000000e+03 9.077364951372146606e-02
5.000000000000000000e+03 8.868209272623062134e-02
5.100000000000000000e+03 8.093133568763732910e-02
5.200000000000000000e+03 5.803618207573890686e-02
5.300000000000000000e+03 8.433650434017181396e-02
5.400000000000000000e+03 7.450614124536514282e-02
5.500000000000000000e+03 9.086512774229049683e-02
5.600000000000000000e+03 1.084042713046073914e-01
5.700000000000000000e+03 6.479415297508239746e-02
5.800000000000000000e+03 7.004075497388839722e-02
5.900000000000000000e+03 7.110866159200668335e-02
6.000000000000000000e+03 7.591009140014648438e-02
6.100000000000000000e+03 7.095614075660705566e-02
6.200000000000000000e+03 6.626240909099578857e-02
6.300000000000000000e+03 8.615517616271972656e-02
6.400000000000000000e+03 7.638514041900634766e-02
6.500000000000000000e+03 7.858254760503768921e-02
6.600000000000000000e+03 7.227174192667007446e-02
6.700000000000000000e+03 8.453952521085739136e-02
6.800000000000000000e+03 1.056547015905380249e-01
6.900000000000000000e+03 8.023803681135177612e-02
7.000000000000000000e+03 6.151518598198890686e-02
7.100000000000000000e+03 8.265611529350280762e-02
7.200000000000000000e+03 8.741471916437149048e-02
7.300000000000000000e+03 7.478200644254684448e-02
7.400000000000000000e+03 8.504188805818557739e-02
7.500000000000000000e+03 7.383006066083908081e-02
7.600000000000000000e+03 9.016215801239013672e-02
7.700000000000000000e+03 6.078632175922393799e-02
7.800000000000000000e+03 9.881008416414260864e-02
7.900000000000000000e+03 5.885738134384155273e-02
8.000000000000000000e+03 7.086167484521865845e-02
8.100000000000000000e+03 8.090814948081970215e-02
8.200000000000000000e+03 7.677127420902252197e-02
8.300000000000000000e+03 7.258246839046478271e-02
8.400000000000000000e+03 7.087618857622146606e-02
8.500000000000000000e+03 5.738741531968116760e-02
8.600000000000000000e+03 6.548119336366653442e-02
8.700000000000000000e+03 8.531221002340316772e-02
8.800000000000000000e+03 6.463039666414260864e-02
8.900000000000000000e+03 8.488482236862182617e-02
9.000000000000000000e+03 6.814710050821304321e-02
9.100000000000000000e+03 5.175340175628662109e-02
9.200000000000000000e+03 8.931791037321090698e-02
9.300000000000000000e+03 8.629944175481796265e-02
9.400000000000000000e+03 9.181594103574752808e-02
9.500000000000000000e+03 8.025539666414260864e-02
9.600000000000000000e+03 8.260645717382431030e-02
9.700000000000000000e+03 8.074439316987991333e-02
9.800000000000000000e+03 7.311072945594787598e-02
9.900000000000000000e+03 7.359544932842254639e-02
1.000000000000000000e+04 6.112934276461601257e-02
1.010000000000000000e+04 4.315313696861267090e-02
1.020000000000000000e+04 2.782747894525527954e-02
1.030000000000000000e+04 3.123463504016399384e-02
1.040000000000000000e+04 3.426348790526390076e-02
1.050000000000000000e+04 3.055570647120475769e-02
1.060000000000000000e+04 3.292028605937957764e-02
1.070000000000000000e+04 3.728109970688819885e-02
1.080000000000000000e+04 3.354215994477272034e-02
1.090000000000000000e+04 2.737377025187015533e-02
1.100000000000000000e+04 2.687723562121391296e-02
1.110000000000000000e+04 3.344954177737236023e-02
1.120000000000000000e+04 3.639032691717147827e-02
1.130000000000000000e+04 2.934453636407852173e-02
1.140000000000000000e+04 3.025807254016399384e-02
1.150000000000000000e+04 3.385544568300247192e-02
1.160000000000000000e+04 3.432893380522727966e-02
1.170000000000000000e+04 2.432898245751857758e-02
1.180000000000000000e+04 2.923512831330299377e-02
1.190000000000000000e+04 2.855236083269119263e-02
1.200000000000000000e+04 3.531132638454437256e-02
1.210000000000000000e+04 4.228000715374946594e-02
1.220000000000000000e+04 4.212450236082077026e-02
1.230000000000000000e+04 3.686893358826637268e-02
1.240000000000000000e+04 3.613138943910598755e-02
1.250000000000000000e+04 3.561778366565704346e-02
1.260000000000000000e+04 2.850256487727165222e-02
1.270000000000000000e+04 4.017180204391479492e-02
1.280000000000000000e+04 2.935663051903247833e-02
1.290000000000000000e+04 3.852570429444313049e-02
1.300000000000000000e+04 3.687832504510879517e-02
1.310000000000000000e+04 2.987919934093952179e-02
1.320000000000000000e+04 3.107543103396892548e-02
1.330000000000000000e+04 2.371279895305633545e-02
1.340000000000000000e+04 3.076058067381381989e-02
1.350000000000000000e+04 3.378160670399665833e-02
1.360000000000000000e+04 3.618460148572921753e-02
1.370000000000000000e+04 3.414995223283767700e-02
1.380000000000000000e+04 3.024768643081188202e-02
1.390000000000000000e+04 3.413202613592147827e-02
1.400000000000000000e+04 2.322779037058353424e-02
1.410000000000000000e+04 2.658073976635932922e-02
1.420000000000000000e+04 2.301153354346752167e-02
1.430000000000000000e+04 2.172823064029216766e-02
1.440000000000000000e+04 2.887944504618644714e-02
1.450000000000000000e+04 3.143082931637763977e-02
1.460000000000000000e+04 3.160653635859489441e-02
1.470000000000000000e+04 3.101795166730880737e-02
1.480000000000000000e+04 3.089147247374057770e-02
1.490000000000000000e+04 2.819283492863178253e-02
1.500000000000000000e+04 3.425793722271919250e-02
1.510000000000000000e+04 4.072524607181549072e-02
1.520000000000000000e+04 3.673775866627693176e-02
1.530000000000000000e+04 3.119792789220809937e-02
1.540000000000000000e+04 3.639345616102218628e-02
1.550000000000000000e+04 3.844901919364929199e-02
1.560000000000000000e+04 2.914336323738098145e-02
1.570000000000000000e+04 2.688819169998168945e-02
1.580000000000000000e+04 3.107500448822975159e-02
1.590000000000000000e+04 3.108055330812931061e-02
1.600000000000000000e+04 3.136211261153221130e-02
1.610000000000000000e+04 3.703226149082183838e-02
1.620000000000000000e+04 2.509498223662376404e-02
1.630000000000000000e+04 2.760638669133186340e-02
1.640000000000000000e+04 3.373337537050247192e-02
1.650000000000000000e+04 2.686827257275581360e-02
1.660000000000000000e+04 3.168578073382377625e-02
1.670000000000000000e+04 2.725312113761901855e-02
1.680000000000000000e+04 3.790624812245368958e-02
1.690000000000000000e+04 2.628381550312042236e-02
1.700000000000000000e+04 2.137681655585765839e-02
1.710000000000000000e+04 2.280452661216259003e-02
1.720000000000000000e+04 3.354614600539207458e-02
1.730000000000000000e+04 3.090897202491760254e-02
1.740000000000000000e+04 3.042510151863098145e-02
1.750000000000000000e+04 3.337499126791954041e-02
1.760000000000000000e+04 4.392795637249946594e-02
1.770000000000000000e+04 3.911386057734489441e-02
1.780000000000000000e+04 3.318846970796585083e-02
1.790000000000000000e+04 3.330527618527412415e-02
1.800000000000000000e+04 2.726962603628635406e-02
1.810000000000000000e+04 3.822408616542816162e-02
1.820000000000000000e+04 3.580971062183380127e-02
1.830000000000000000e+04 3.449524939060211182e-02
1.840000000000000000e+04 3.288983926177024841e-02
1.850000000000000000e+04 3.326430171728134155e-02
1.860000000000000000e+04 3.510517254471778870e-02
1.870000000000000000e+04 2.995872870087623596e-02
1.880000000000000000e+04 2.366784028708934784e-02
1.890000000000000000e+04 3.097071871161460876e-02
1.900000000000000000e+04 3.483884036540985107e-02
1.910000000000000000e+04 3.433832153677940369e-02
1.920000000000000000e+04 3.008677437901496887e-02
1.930000000000000000e+04 3.961779177188873291e-02
1.940000000000000000e+04 3.627295047044754028e-02
1.950000000000000000e+04 3.690592572093009949e-02
1.960000000000000000e+04 3.532669320702552795e-02
1.970000000000000000e+04 2.419225871562957764e-02
1.980000000000000000e+04 3.356435522437095642e-02
1.990000000000000000e+04 3.392786532640457153e-02
2.000000000000000000e+04 2.968812547624111176e-02
2.010000000000000000e+04 2.482295595109462738e-02
2.020000000000000000e+04 2.046797610819339752e-02
2.030000000000000000e+04 1.825050823390483856e-02
2.040000000000000000e+04 1.756290160119533539e-02
2.050000000000000000e+04 1.977083832025527954e-02
2.060000000000000000e+04 1.897780783474445343e-02
2.070000000000000000e+04 1.634646765887737274e-02
2.080000000000000000e+04 1.678367145359516144e-02
2.090000000000000000e+04 1.561689004302024841e-02
2.100000000000000000e+04 1.534372568130493164e-02
2.110000000000000000e+04 1.859153620898723602e-02
2.120000000000000000e+04 1.611598394811153412e-02
2.130000000000000000e+04 1.527287438511848450e-02
2.140000000000000000e+04 1.347240805625915527e-02
2.150000000000000000e+04 1.462225895375013351e-02
2.160000000000000000e+04 1.372949592769145966e-02
2.170000000000000000e+04 1.307262107729911804e-02
2.180000000000000000e+04 1.360856369137763977e-02
2.190000000000000000e+04 1.365935523062944412e-02
2.200000000000000000e+04 1.416940428316593170e-02
2.210000000000000000e+04 1.562201231718063354e-02
2.220000000000000000e+04 1.850602962076663971e-02
2.230000000000000000e+04 2.020178362727165222e-02
2.240000000000000000e+04 1.778413727879524231e-02
2.250000000000000000e+04 1.761497370898723602e-02
2.260000000000000000e+04 1.634120196104049683e-02
2.270000000000000000e+04 1.502062380313873291e-02
2.280000000000000000e+04 1.437882985919713974e-02
2.290000000000000000e+04 1.603787578642368317e-02
2.300000000000000000e+04 1.740867830812931061e-02
2.310000000000000000e+04 1.577410288155078888e-02
2.320000000000000000e+04 1.350570004433393478e-02
2.330000000000000000e+04 1.492871530354022980e-02
2.340000000000000000e+04 1.589674130082130432e-02
2.350000000000000000e+04 1.680544018745422363e-02
2.360000000000000000e+04 1.425206474959850311e-02
2.370000000000000000e+04 1.343854703009128571e-02
2.380000000000000000e+04 1.370132528245449066e-02
2.390000000000000000e+04 1.416456699371337891e-02
2.400000000000000000e+04 1.564818993210792542e-02
2.410000000000000000e+04 1.485302578657865524e-02
2.420000000000000000e+04 1.630534976720809937e-02
2.430000000000000000e+04 1.536492444574832916e-02
2.440000000000000000e+04 1.712811551988124847e-02
2.450000000000000000e+04 1.579103246331214905e-02
2.460000000000000000e+04 1.486839167773723602e-02
2.470000000000000000e+04 1.680117100477218628e-02
2.480000000000000000e+04 1.728660799562931061e-02
2.490000000000000000e+04 1.880181580781936646e-02
2.500000000000000000e+04 1.850546151399612427e-02
2.510000000000000000e+04 1.880949921905994415e-02
2.520000000000000000e+04 1.616478338837623596e-02
2.530000000000000000e+04 1.244661957025527954e-02
2.540000000000000000e+04 1.277783047407865524e-02
2.550000000000000000e+04 1.193984225392341614e-02
2.560000000000000000e+04 1.225526165217161179e-02
2.570000000000000000e+04 1.154574565589427948e-02
2.580000000000000000e+04 1.505292020738124847e-02
2.590000000000000000e+04 1.692295819520950317e-02
2.600000000000000000e+04 1.545612141489982605e-02
2.610000000000000000e+04 1.518537569791078568e-02
2.620000000000000000e+04 1.647351682186126709e-02
2.630000000000000000e+04 1.722912862896919250e-02
2.640000000000000000e+04 1.448781136423349380e-02
2.650000000000000000e+04 1.645573228597640991e-02
2.660000000000000000e+04 1.511025615036487579e-02
2.670000000000000000e+04 1.698598451912403107e-02
2.680000000000000000e+04 1.462183240801095963e-02
2.690000000000000000e+04 1.331647671759128571e-02
2.700000000000000000e+04 1.469140406697988510e-02
2.710000000000000000e+04 1.494564581662416458e-02
2.720000000000000000e+04 1.229424495249986649e-02
2.730000000000000000e+04 1.239170134067535400e-02
2.740000000000000000e+04 1.268179621547460556e-02
2.750000000000000000e+04 1.349289529025554657e-02
2.760000000000000000e+04 1.372721884399652481e-02
2.770000000000000000e+04 1.677456684410572052e-02
2.780000000000000000e+04 1.782667636871337891e-02
2.790000000000000000e+04 1.723282784223556519e-02
2.800000000000000000e+04 1.459707692265510559e-02
2.810000000000000000e+04 1.455112267285585403e-02
2.820000000000000000e+04 1.275478303432464600e-02
2.830000000000000000e+04 1.263996865600347519e-02
2.840000000000000000e+04 1.294955424964427948e-02
2.850000000000000000e+04 1.699195988476276398e-02
2.860000000000000000e+04 1.272718142718076706e-02
2.870000000000000000e+04 1.362634729593992233e-02
2.880000000000000000e+04 1.583584956824779510e-02
2.890000000000000000e+04 1.373902801424264908e-02
2.900000000000000000e+04 1.468215603381395340e-02
2.910000000000000000e+04 1.596375182271003723e-02
2.920000000000000000e+04 1.471117977052927017e-02
2.930000000000000000e+04 1.511523593217134476e-02
2.940000000000000000e+04 1.520301774144172668e-02
2.950000000000000000e+04 1.679149642586708069e-02
2.960000000000000000e+04 1.587867364287376404e-02
2.970000000000000000e+04 1.676503382623195648e-02
2.980000000000000000e+04 1.500596944242715836e-02
2.990000000000000000e+04 1.458341907709836960e-02
3.000000000000000000e+04 1.315229386091232300e-02
3.010000000000000000e+04 1.306863687932491302e-02
3.020000000000000000e+04 1.105333864688873291e-02
3.030000000000000000e+04 1.100852247327566147e-02
3.040000000000000000e+04 1.112120319157838821e-02
3.050000000000000000e+04 1.171007100492715836e-02
3.060000000000000000e+04 1.080492977052927017e-02
3.070000000000000000e+04 9.632884524762630463e-03
3.080000000000000000e+04 9.717678651213645935e-03
3.090000000000000000e+04 1.029004342854022980e-02
3.100000000000000000e+04 9.564734995365142822e-03
3.110000000000000000e+04 8.948977105319499969e-03
3.120000000000000000e+04 9.550081565976142883e-03
3.130000000000000000e+04 9.934076108038425446e-03
3.140000000000000000e+04 1.022701617330312729e-02
3.150000000000000000e+04 1.022516749799251556e-02
3.160000000000000000e+04 1.037469599395990372e-02
3.170000000000000000e+04 1.046802755445241928e-02
3.180000000000000000e+04 1.009683683514595032e-02
3.190000000000000000e+04 1.013382803648710251e-02
3.200000000000000000e+04 1.062196679413318634e-02
3.210000000000000000e+04 1.117114070802927017e-02
3.220000000000000000e+04 1.050075050443410873e-02
3.230000000000000000e+04 1.135538425296545029e-02
3.240000000000000000e+04 1.101136859506368637e-02
3.250000000000000000e+04 1.018945686519145966e-02
3.260000000000000000e+04 1.001161523163318634e-02
3.270000000000000000e+04 1.035420875996351242e-02
3.280000000000000000e+04 1.113301143050193787e-02
3.290000000000000000e+04 1.128865871578454971e-02
3.300000000000000000e+04 1.067588850855827332e-02
3.310000000000000000e+04 1.062523946166038513e-02
3.320000000000000000e+04 1.094165444374084473e-02
3.330000000000000000e+04 1.026827562600374222e-02
3.340000000000000000e+04 9.674997068941593170e-03
3.350000000000000000e+04 9.873183444142341614e-03
3.360000000000000000e+04 1.038536615669727325e-02
3.370000000000000000e+04 1.057643909007310867e-02
3.380000000000000000e+04 1.119233947247266769e-02
3.390000000000000000e+04 1.190270949155092239e-02
3.400000000000000000e+04 1.101905107498168945e-02
3.410000000000000000e+04 1.225782278925180435e-02
3.420000000000000000e+04 1.268293429166078568e-02
3.430000000000000000e+04 1.055908203125000000e-02
3.440000000000000000e+04 9.859667159616947174e-03
3.450000000000000000e+04 1.028392557054758072e-02
3.460000000000000000e+04 9.946311824023723602e-03
3.470000000000000000e+04 1.045465376228094101e-02
3.480000000000000000e+04 9.058527648448944092e-03
3.490000000000000000e+04 1.021278928965330124e-02
3.500000000000000000e+04 1.092258933931589127e-02
3.510000000000000000e+04 1.029089745134115219e-02
3.520000000000000000e+04 1.133873872458934784e-02
3.530000000000000000e+04 1.009470224380493164e-02
3.540000000000000000e+04 1.050928607583045959e-02
3.550000000000000000e+04 1.175517216324806213e-02
3.560000000000000000e+04 1.173255033791065216e-02
3.570000000000000000e+04 1.183285284787416458e-02
3.580000000000000000e+04 1.067418139427900314e-02
3.590000000000000000e+04 9.836334735155105591e-03
3.600000000000000000e+04 9.148586541414260864e-03
3.610000000000000000e+04 9.767617098987102509e-03
3.620000000000000000e+04 9.920275770127773285e-03
3.630000000000000000e+04 9.227406233549118042e-03
3.640000000000000000e+04 9.500001557171344757e-03
3.650000000000000000e+04 1.007848326116800308e-02
3.660000000000000000e+04 9.994827210903167725e-03
3.670000000000000000e+04 8.994931355118751526e-03
3.680000000000000000e+04 1.055552531033754349e-02
3.690000000000000000e+04 1.050274167209863663e-02
3.700000000000000000e+04 8.867882192134857178e-03
3.710000000000000000e+04 9.927958250045776367e-03
3.720000000000000000e+04 8.885950781404972076e-03
3.730000000000000000e+04 1.013055536895990372e-02
3.740000000000000000e+04 9.175618179142475128e-03
3.750000000000000000e+04 9.002045728266239166e-03
3.760000000000000000e+04 9.941047988831996918e-03
3.770000000000000000e+04 9.873040951788425446e-03
3.780000000000000000e+04 9.510955773293972015e-03
3.790000000000000000e+04 1.050003897398710251e-02
3.800000000000000000e+04 9.971778839826583862e-03
3.810000000000000000e+04 1.079653576016426086e-02
3.820000000000000000e+04 1.061698701232671738e-02
3.830000000000000000e+04 9.982875548303127289e-03
3.840000000000000000e+04 1.030227914452552795e-02
3.850000000000000000e+04 1.091163512319326401e-02
3.860000000000000000e+04 1.084889192134141922e-02
3.870000000000000000e+04 1.050473377108573914e-02
3.880000000000000000e+04 1.091618742793798447e-02
3.890000000000000000e+04 1.156409922987222672e-02
3.900000000000000000e+04 1.075100805610418320e-02
3.910000000000000000e+04 1.005429681390523911e-02
3.920000000000000000e+04 1.009655185043811798e-02
3.930000000000000000e+04 1.026073563843965530e-02
3.940000000000000000e+04 1.041695103049278259e-02
3.950000000000000000e+04 9.703878313302993774e-03
3.960000000000000000e+04 9.653229266405105591e-03
3.970000000000000000e+04 9.334537200629711151e-03
3.980000000000000000e+04 9.274356067180633545e-03
3.990000000000000000e+04 1.035776548087596893e-02
4.000000000000000000e+04 9.611116722226142883e-03
4.010000000000000000e+04 1.014819741249084473e-02
4.020000000000000000e+04 8.815952576696872711e-03
4.030000000000000000e+04 9.482786059379577637e-03
4.040000000000000000e+04 8.937026374042034149e-03
4.050000000000000000e+04 8.643659763038158417e-03
4.060000000000000000e+04 8.860910311341285706e-03
4.070000000000000000e+04 7.981805130839347839e-03
4.080000000000000000e+04 8.762030862271785736e-03
4.090000000000000000e+04 8.516040630638599396e-03
4.100000000000000000e+04 8.461123332381248474e-03
4.110000000000000000e+04 8.784225210547447205e-03
4.120000000000000000e+04 9.272079914808273315e-03
4.130000000000000000e+04 8.009405806660652161e-03
4.140000000000000000e+04 8.765871636569499969e-03
4.150000000000000000e+04 7.933716289699077606e-03
4.160000000000000000e+04 7.877091877162456512e-03
4.170000000000000000e+04 7.629252038896083832e-03
4.180000000000000000e+04 8.109139278531074524e-03
4.190000000000000000e+04 7.682035677134990692e-03
4.200000000000000000e+04 8.102878928184509277e-03
4.210000000000000000e+04 8.171739988029003143e-03
4.220000000000000000e+04 8.237896487116813660e-03
4.230000000000000000e+04 8.048530668020248413e-03
4.240000000000000000e+04 7.635512389242649078e-03
4.250000000000000000e+04 7.631670683622360229e-03
4.260000000000000000e+04 7.356514688581228256e-03
4.270000000000000000e+04 7.585858926177024841e-03
4.280000000000000000e+04 7.684027310460805893e-03
4.290000000000000000e+04 7.249525282531976700e-03
4.300000000000000000e+04 8.182410150766372681e-03
4.310000000000000000e+04 8.486447855830192566e-03
4.320000000000000000e+04 8.874710649251937866e-03
4.330000000000000000e+04 8.299500681459903717e-03
4.340000000000000000e+04 7.573481183499097824e-03
4.350000000000000000e+04 7.879083976149559021e-03
4.360000000000000000e+04 7.848494686186313629e-03
4.370000000000000000e+04 8.341471664607524872e-03
4.380000000000000000e+04 7.984507828950881958e-03
4.390000000000000000e+04 7.826585322618484497e-03
4.400000000000000000e+04 8.037718012928962708e-03
4.410000000000000000e+04 8.239888586103916168e-03
4.420000000000000000e+04 8.667418733239173889e-03
4.430000000000000000e+04 7.832275703549385071e-03
4.440000000000000000e+04 7.844084873795509338e-03
4.450000000000000000e+04 7.673641666769981384e-03
4.460000000000000000e+04 8.261798880994319916e-03
4.470000000000000000e+04 9.253299795091152191e-03
4.480000000000000000e+04 7.829288020730018616e-03
4.490000000000000000e+04 8.558864705264568329e-03
4.500000000000000000e+04 8.437648415565490723e-03
4.510000000000000000e+04 8.850809186697006226e-03
4.520000000000000000e+04 8.367080241441726685e-03
4.530000000000000000e+04 9.205922484397888184e-03
4.540000000000000000e+04 8.377182297408580780e-03
4.550000000000000000e+04 8.867739699780941010e-03
4.560000000000000000e+04 8.743819780647754669e-03
4.570000000000000000e+04 9.043304249644279480e-03
4.580000000000000000e+04 8.155236020684242249e-03
4.590000000000000000e+04 8.046966046094894409e-03
4.600000000000000000e+04 7.442447822540998459e-03
4.610000000000000000e+04 7.675775326788425446e-03
4.620000000000000000e+04 7.828861474990844727e-03
4.630000000000000000e+04 8.360535837709903717e-03
4.640000000000000000e+04 8.136598393321037292e-03
4.650000000000000000e+04 7.813780568540096283e-03
4.660000000000000000e+04 8.097900077700614929e-03
4.670000000000000000e+04 7.369603961706161499e-03
4.680000000000000000e+04 7.654434535652399063e-03
4.690000000000000000e+04 7.683173753321170807e-03
4.700000000000000000e+04 7.471613585948944092e-03
4.710000000000000000e+04 8.118102326989173889e-03
4.720000000000000000e+04 8.380739018321037292e-03
4.730000000000000000e+04 7.683031260967254639e-03
4.740000000000000000e+04 8.066457696259021759e-03
4.750000000000000000e+04 7.628398481756448746e-03
4.760000000000000000e+04 8.090075105428695679e-03
4.770000000000000000e+04 7.886623963713645935e-03
4.780000000000000000e+04 8.017942309379577637e-03
4.790000000000000000e+04 7.303446996957063675e-03
4.800000000000000000e+04 7.447142619639635086e-03
4.810000000000000000e+04 8.119809441268444061e-03
4.820000000000000000e+04 7.551997900009155273e-03
4.830000000000000000e+04 7.756444625556468964e-03
4.840000000000000000e+04 7.589131128042936325e-03
4.850000000000000000e+04 7.929733023047447205e-03
4.860000000000000000e+04 7.477873470634222031e-03
4.870000000000000000e+04 6.745878607034683228e-03
4.880000000000000000e+04 7.286231964826583862e-03
4.890000000000000000e+04 7.688438054174184799e-03
4.900000000000000000e+04 7.475028280168771744e-03
4.910000000000000000e+04 7.476877886801958084e-03
4.920000000000000000e+04 6.829962134361267090e-03
4.930000000000000000e+04 6.689680740237236023e-03
4.940000000000000000e+04 7.542323321104049683e-03
4.950000000000000000e+04 6.995141040533781052e-03
4.960000000000000000e+04 7.462366018444299698e-03
4.970000000000000000e+04 7.330621127039194107e-03
4.980000000000000000e+04 7.505617104470729828e-03
4.990000000000000000e+04 8.550754748284816742e-03
5.000000000000000000e+04 7.053473033010959625e-03
5.010000000000000000e+04 7.661974988877773285e-03
5.020000000000000000e+04 7.540758233517408371e-03
5.030000000000000000e+04 7.585147395730018616e-03
5.040000000000000000e+04 7.145523559302091599e-03
5.050000000000000000e+04 7.193611934781074524e-03
5.060000000000000000e+04 7.187494076788425446e-03
5.070000000000000000e+04 7.156052161008119583e-03
5.080000000000000000e+04 7.498218677937984467e-03
5.090000000000000000e+04 6.746305618435144424e-03
5.100000000000000000e+04 7.466918788850307465e-03
5.110000000000000000e+04 7.199018262326717377e-03
5.120000000000000000e+04 6.433731410652399063e-03
5.130000000000000000e+04 7.129162549972534180e-03
5.140000000000000000e+04 7.134995423257350922e-03
5.150000000000000000e+04 7.524112239480018616e-03
5.160000000000000000e+04 7.045932579785585403e-03
5.170000000000000000e+04 7.261333987116813660e-03
5.180000000000000000e+04 6.725533399730920792e-03
5.190000000000000000e+04 6.931260693818330765e-03
5.200000000000000000e+04 6.824840325862169266e-03
5.210000000000000000e+04 7.529661059379577637e-03
5.220000000000000000e+04 7.385965436697006226e-03
5.230000000000000000e+04 7.264890708029270172e-03
5.240000000000000000e+04 6.842481903731822968e-03
5.250000000000000000e+04 7.184221874922513962e-03
5.260000000000000000e+04 7.087191566824913025e-03
5.270000000000000000e+04 6.909492891281843185e-03
5.280000000000000000e+04 6.541147828102111816e-03
5.290000000000000000e+04 6.890143733471632004e-03
5.300000000000000000e+04 7.108248304575681686e-03
5.310000000000000000e+04 7.066562306135892868e-03
5.320000000000000000e+04 6.033943966031074524e-03
5.330000000000000000e+04 6.784149911254644394e-03
5.340000000000000000e+04 6.820856593549251556e-03
5.350000000000000000e+04 7.042802404612302780e-03
5.360000000000000000e+04 6.855855695903301239e-03
5.370000000000000000e+04 7.570920512080192566e-03
5.380000000000000000e+04 7.138694636523723602e-03
5.390000000000000000e+04 7.193042896687984467e-03
5.400000000000000000e+04 6.957723293453454971e-03
5.410000000000000000e+04 7.003535050898790359e-03
5.420000000000000000e+04 6.863823160529136658e-03
5.430000000000000000e+04 6.639316212385892868e-03
5.440000000000000000e+04 6.839067675173282623e-03
5.450000000000000000e+04 6.816019304096698761e-03
5.460000000000000000e+04 7.063574623316526413e-03
5.470000000000000000e+04 7.440740242600440979e-03
5.480000000000000000e+04 7.157616782933473587e-03
5.490000000000000000e+04 7.083492819219827652e-03
5.500000000000000000e+04 6.723826285451650620e-03
5.510000000000000000e+04 6.989592220634222031e-03
5.520000000000000000e+04 7.388953119516372681e-03
5.530000000000000000e+04 7.066846825182437897e-03
5.540000000000000000e+04 7.371880114078521729e-03
5.550000000000000000e+04 7.628398481756448746e-03
5.560000000000000000e+04 6.894554011523723602e-03
5.570000000000000000e+04 7.122760172933340073e-03
5.580000000000000000e+04 6.603321060538291931e-03
5.590000000000000000e+04 6.729944143444299698e-03
5.600000000000000000e+04 7.264179643243551254e-03
5.610000000000000000e+04 6.988881155848503113e-03
5.620000000000000000e+04 6.419788580387830734e-03
5.630000000000000000e+04 7.115077227354049683e-03
5.640000000000000000e+04 7.476735394448041916e-03
5.650000000000000000e+04 7.344421464949846268e-03
5.660000000000000000e+04 7.149507291615009308e-03
5.670000000000000000e+04 7.265175227075815201e-03
5.680000000000000000e+04 7.080647163093090057e-03
5.690000000000000000e+04 7.093451917171478271e-03
5.700000000000000000e+04 7.367327343672513962e-03
5.710000000000000000e+04 7.429643068462610245e-03
5.720000000000000000e+04 7.075525354593992233e-03
5.730000000000000000e+04 7.119060959666967392e-03
5.740000000000000000e+04 7.494519464671611786e-03
5.750000000000000000e+04 6.501880474388599396e-03
5.760000000000000000e+04 6.885021924972534180e-03
5.770000000000000000e+04 7.359644863754510880e-03
5.780000000000000000e+04 7.046644110232591629e-03
5.790000000000000000e+04 6.780593190342187881e-03
5.800000000000000000e+04 6.950467359274625778e-03
5.810000000000000000e+04 7.122617680579423904e-03
5.820000000000000000e+04 6.707322783768177032e-03
5.830000000000000000e+04 7.090748753398656845e-03
5.840000000000000000e+04 6.310949567705392838e-03
5.850000000000000000e+04 6.351497489959001541e-03
5.860000000000000000e+04 6.756406743079423904e-03
5.870000000000000000e+04 6.972235161811113358e-03
5.880000000000000000e+04 6.725391373038291931e-03
5.890000000000000000e+04 6.530619226396083832e-03
5.900000000000000000e+04 6.806913763284683228e-03
5.910000000000000000e+04 6.750858388841152191e-03
5.920000000000000000e+04 7.342571858316659927e-03
5.930000000000000000e+04 7.112516555935144424e-03
5.940000000000000000e+04 7.050485350191593170e-03
5.950000000000000000e+04 6.691672373563051224e-03
5.960000000000000000e+04 7.229180540889501572e-03
5.970000000000000000e+04 7.403749506920576096e-03
5.980000000000000000e+04 6.715432275086641312e-03
5.990000000000000000e+04 6.899675820022821426e-03
6.000000000000000000e+04 6.336132064461708069e-03
6.010000000000000000e+04 7.235724944621324539e-03
6.020000000000000000e+04 6.377249024808406830e-03
6.030000000000000000e+04 6.404707673937082291e-03
6.040000000000000000e+04 6.214630790054798126e-03
6.050000000000000000e+04 6.658380851149559021e-03
6.060000000000000000e+04 6.906504742801189423e-03
6.070000000000000000e+04 6.265137810260057449e-03
6.080000000000000000e+04 6.671327631920576096e-03
6.090000000000000000e+04 6.389911286532878876e-03
6.100000000000000000e+04 6.565191783010959625e-03
6.110000000000000000e+04 6.675453390926122665e-03
6.120000000000000000e+04 6.766650360077619553e-03
6.130000000000000000e+04 6.639600731432437897e-03
6.140000000000000000e+04 6.598056759685277939e-03
6.150000000000000000e+04 6.877338979393243790e-03
6.160000000000000000e+04 6.730655208230018616e-03
6.170000000000000000e+04 6.545273587107658386e-03
6.180000000000000000e+04 6.419219542294740677e-03
6.190000000000000000e+04 6.846608128398656845e-03
6.200000000000000000e+04 6.483811419457197189e-03
6.210000000000000000e+04 6.462470628321170807e-03
6.220000000000000000e+04 6.380236707627773285e-03
6.230000000000000000e+04 6.631775759160518646e-03
6.240000000000000000e+04 6.887298077344894409e-03
6.250000000000000000e+04 7.044794503599405289e-03
6.260000000000000000e+04 6.538871210068464279e-03
6.270000000000000000e+04 6.348083261400461197e-03
6.280000000000000000e+04 6.591512355953454971e-03
6.290000000000000000e+04 6.950609385967254639e-03
6.300000000000000000e+04 6.443263962864875793e-03
6.310000000000000000e+04 6.517103407531976700e-03
6.320000000000000000e+04 6.275096908211708069e-03
6.330000000000000000e+04 6.886302027851343155e-03
6.340000000000000000e+04 6.494055036455392838e-03
6.350000000000000000e+04 6.348225288093090057e-03
6.360000000000000000e+04 6.769353523850440979e-03
6.370000000000000000e+04 6.337128113955259323e-03
6.380000000000000000e+04 5.794214084744453430e-03
6.390000000000000000e+04 6.589378230273723602e-03
6.400000000000000000e+04 6.550252903252840042e-03
6.410000000000000000e+04 6.460336502641439438e-03
6.420000000000000000e+04 6.331579294055700302e-03
6.430000000000000000e+04 6.105365231633186340e-03
6.440000000000000000e+04 6.368712522089481354e-03
6.450000000000000000e+04 6.285198498517274857e-03
6.460000000000000000e+04 6.725106853991746902e-03
6.470000000000000000e+04 6.695940624922513962e-03
6.480000000000000000e+04 6.186034064739942551e-03
6.490000000000000000e+04 6.092844996601343155e-03
6.500000000000000000e+04 7.017051335424184799e-03
6.510000000000000000e+04 6.586817093193531036e-03
6.520000000000000000e+04 6.512693129479885101e-03
6.530000000000000000e+04 7.082923781126737595e-03
6.540000000000000000e+04 6.378956139087677002e-03
6.550000000000000000e+04 5.617510527372360229e-03
6.560000000000000000e+04 6.467450410127639771e-03
6.570000000000000000e+04 6.550252903252840042e-03
6.580000000000000000e+04 6.306966301053762436e-03
6.590000000000000000e+04 6.843620445579290390e-03
6.600000000000000000e+04 6.791974883526563644e-03
6.610000000000000000e+04 7.097862195223569870e-03
6.620000000000000000e+04 6.534745451062917709e-03
6.630000000000000000e+04 7.002823986113071442e-03
6.640000000000000000e+04 6.297860760241746902e-03
6.650000000000000000e+04 6.496331654489040375e-03
6.660000000000000000e+04 6.130547728389501572e-03
6.670000000000000000e+04 6.576857995241880417e-03
6.680000000000000000e+04 6.417654454708099365e-03
6.690000000000000000e+04 6.644864566624164581e-03
6.700000000000000000e+04 6.737484596669673920e-03
6.710000000000000000e+04 6.483811419457197189e-03
6.720000000000000000e+04 6.434015929698944092e-03
6.730000000000000000e+04 6.549114827066659927e-03
6.740000000000000000e+04 6.678868085145950317e-03
6.750000000000000000e+04 6.291885394603013992e-03
6.760000000000000000e+04 6.624804344028234482e-03
6.770000000000000000e+04 6.395033095031976700e-03
6.780000000000000000e+04 6.233837921172380447e-03
6.790000000000000000e+04 6.164266262203454971e-03
6.800000000000000000e+04 6.566756870597600937e-03
6.810000000000000000e+04 6.615129765123128891e-03
6.820000000000000000e+04 6.055427249521017075e-03
6.830000000000000000e+04 6.216622889041900635e-03
6.840000000000000000e+04 6.645007058978080750e-03
6.850000000000000000e+04 6.255605723708868027e-03
6.860000000000000000e+04 6.568748503923416138e-03
6.870000000000000000e+04 6.019005551934242249e-03
6.880000000000000000e+04 6.122864782810211182e-03
6.890000000000000000e+04 6.403285078704357147e-03
6.900000000000000000e+04 6.210931576788425446e-03
6.910000000000000000e+04 6.701916456222534180e-03
6.920000000000000000e+04 6.368143483996391296e-03
6.930000000000000000e+04 6.721976678818464279e-03
6.940000000000000000e+04 6.371558178216218948e-03
6.950000000000000000e+04 6.791832856833934784e-03
6.960000000000000000e+04 5.934922024607658386e-03
6.970000000000000000e+04 6.750858388841152191e-03
6.980000000000000000e+04 6.142782978713512421e-03
6.990000000000000000e+04 6.384931970387697220e-03
7.000000000000000000e+04 6.636613048613071442e-03
7.010000000000000000e+04 6.069370079785585403e-03
7.020000000000000000e+04 6.144063547253608704e-03
7.030000000000000000e+04 6.336274556815624237e-03
7.040000000000000000e+04 5.938621237874031067e-03
7.050000000000000000e+04 6.220464129000902176e-03
7.060000000000000000e+04 6.371131166815757751e-03
7.070000000000000000e+04 5.830635782331228256e-03
7.080000000000000000e+04 6.391760893166065216e-03
7.090000000000000000e+04 6.187030114233493805e-03
7.100000000000000000e+04 6.066524423658847809e-03
7.110000000000000000e+04 6.639885250478982925e-03
7.120000000000000000e+04 6.300990469753742218e-03
7.130000000000000000e+04 5.510094575583934784e-03
7.140000000000000000e+04 6.678156554698944092e-03
7.150000000000000000e+04 6.549826357513666153e-03
7.160000000000000000e+04 6.766792852431535721e-03
7.170000000000000000e+04 6.413386203348636627e-03
7.180000000000000000e+04 6.251194979995489120e-03
7.190000000000000000e+04 6.495478097349405289e-03
7.200000000000000000e+04 6.197700276970863342e-03
7.210000000000000000e+04 6.825124844908714294e-03
7.220000000000000000e+04 6.247922778129577637e-03
7.230000000000000000e+04 6.166257895529270172e-03
7.240000000000000000e+04 6.686408538371324539e-03
7.250000000000000000e+04 6.672892719507217407e-03
7.260000000000000000e+04 6.207801867276430130e-03
7.270000000000000000e+04 6.777747999876737595e-03
7.280000000000000000e+04 6.434869486838579178e-03
7.290000000000000000e+04 6.599337328225374222e-03
7.300000000000000000e+04 6.070366129279136658e-03
7.310000000000000000e+04 6.559785455465316772e-03
7.320000000000000000e+04 6.360033992677927017e-03
7.330000000000000000e+04 6.212639156728982925e-03
7.340000000000000000e+04 6.242800969630479813e-03
7.350000000000000000e+04 6.629641633480787277e-03
7.360000000000000000e+04 6.648706272244453430e-03
7.370000000000000000e+04 6.741183809936046600e-03
7.380000000000000000e+04 6.216338369995355606e-03
7.390000000000000000e+04 6.596776656806468964e-03
7.400000000000000000e+04 6.379952188581228256e-03
7.410000000000000000e+04 6.671612150967121124e-03
7.420000000000000000e+04 6.268837023526430130e-03
7.430000000000000000e+04 6.563342176377773285e-03
7.440000000000000000e+04 6.325034890323877335e-03
7.450000000000000000e+04 6.181908305734395981e-03
7.460000000000000000e+04 6.707749329507350922e-03
7.470000000000000000e+04 7.172982674092054367e-03
7.480000000000000000e+04 6.676164921373128891e-03
7.490000000000000000e+04 6.395744625478982925e-03
7.500000000000000000e+04 6.626938469707965851e-03
7.510000000000000000e+04 6.684843450784683228e-03
7.520000000000000000e+04 6.593219470232725143e-03
7.530000000000000000e+04 6.430032197386026382e-03
7.540000000000000000e+04 6.188737228512763977e-03
7.550000000000000000e+04 6.144632585346698761e-03
7.560000000000000000e+04 6.467876955866813660e-03
7.570000000000000000e+04 6.013456732034683228e-03
7.580000000000000000e+04 6.700066849589347839e-03
7.590000000000000000e+04 6.180627737194299698e-03
7.600000000000000000e+04 6.185749545693397522e-03
7.610000000000000000e+04 6.665778812021017075e-03
7.620000000000000000e+04 6.232130341231822968e-03
7.630000000000000000e+04 6.456921808421611786e-03
7.640000000000000000e+04 6.467023398727178574e-03
7.650000000000000000e+04 6.510985549539327621e-03
7.660000000000000000e+04 6.093556527048349380e-03
7.670000000000000000e+04 6.468873005360364914e-03
7.680000000000000000e+04 6.347087211906909943e-03
7.690000000000000000e+04 6.473994813859462738e-03
7.700000000000000000e+04 6.535883527249097824e-03
7.710000000000000000e+04 6.925711873918771744e-03
7.720000000000000000e+04 6.486088037490844727e-03
7.730000000000000000e+04 6.267556454986333847e-03
7.740000000000000000e+04 6.014025770127773285e-03
7.750000000000000000e+04 6.535883527249097824e-03
7.760000000000000000e+04 6.288043688982725143e-03
7.770000000000000000e+04 6.838213652372360229e-03
7.780000000000000000e+04 6.596918683499097824e-03
7.790000000000000000e+04 6.215768866240978241e-03
7.800000000000000000e+04 6.630637217313051224e-03
7.810000000000000000e+04 6.502449512481689453e-03
7.820000000000000000e+04 6.472002714872360229e-03
7.830000000000000000e+04 6.001363508403301239e-03
7.840000000000000000e+04 6.649417337030172348e-03
7.850000000000000000e+04 6.419788580387830734e-03
7.860000000000000000e+04 6.572163198143243790e-03
7.870000000000000000e+04 6.478263065218925476e-03
7.880000000000000000e+04 6.218757014721632004e-03
7.890000000000000000e+04 6.030529737472534180e-03
7.900000000000000000e+04 5.992969498038291931e-03
7.910000000000000000e+04 6.296153180301189423e-03
7.920000000000000000e+04 6.343245971947908401e-03
7.930000000000000000e+04 5.865350365638732910e-03
7.940000000000000000e+04 6.320339627563953400e-03
7.950000000000000000e+04 6.348225288093090057e-03
7.960000000000000000e+04 6.383366882801055908e-03
7.970000000000000000e+04 6.032948382198810577e-03
7.980000000000000000e+04 6.454076617956161499e-03
7.990000000000000000e+04 6.551248952746391296e-03
8.000000000000000000e+04 6.006058771163225174e-03
8.010000000000000000e+04 6.097540259361267090e-03
8.020000000000000000e+04 6.181481294333934784e-03
8.030000000000000000e+04 6.259019952267408371e-03
8.040000000000000000e+04 6.282495334744453430e-03
8.050000000000000000e+04 5.916426423937082291e-03
8.060000000000000000e+04 6.667201407253742218e-03
8.070000000000000000e+04 6.481677293777465820e-03
8.080000000000000000e+04 6.344099529087543488e-03
8.090000000000000000e+04 6.137092132121324539e-03
8.100000000000000000e+04 6.680575199425220490e-03
8.110000000000000000e+04 6.985893473029136658e-03
8.120000000000000000e+04 6.946910638362169266e-03
8.130000000000000000e+04 6.635759491473436356e-03
8.140000000000000000e+04 5.875878501683473587e-03
8.150000000000000000e+04 6.490071769803762436e-03
8.160000000000000000e+04 6.773621775209903717e-03
8.170000000000000000e+04 6.421922706067562103e-03
8.180000000000000000e+04 5.795209668576717377e-03
8.190000000000000000e+04 6.675168871879577637e-03
8.200000000000000000e+04 6.174509879201650620e-03
8.210000000000000000e+04 6.725248880684375763e-03
8.220000000000000000e+04 5.886122118681669235e-03
8.230000000000000000e+04 6.200261414051055908e-03
8.240000000000000000e+04 6.504868157207965851e-03
8.250000000000000000e+04 6.577996537089347839e-03
8.260000000000000000e+04 6.487795151770114899e-03
8.270000000000000000e+04 5.919129587709903717e-03
8.280000000000000000e+04 6.208086386322975159e-03
8.290000000000000000e+04 6.290604826062917709e-03
8.300000000000000000e+04 6.300563924014568329e-03
8.310000000000000000e+04 6.615556310862302780e-03
8.320000000000000000e+04 6.285340525209903717e-03
8.330000000000000000e+04 6.014310289174318314e-03
8.340000000000000000e+04 6.251621991395950317e-03
8.350000000000000000e+04 6.514400243759155273e-03
8.360000000000000000e+04 6.252475548535585403e-03
8.370000000000000000e+04 6.204814184457063675e-03
8.380000000000000000e+04 6.383793428540229797e-03
8.390000000000000000e+04 6.140791345387697220e-03
8.400000000000000000e+04 6.099531892687082291e-03
8.410000000000000000e+04 6.119734607636928558e-03
8.420000000000000000e+04 6.147620268166065216e-03
8.430000000000000000e+04 6.438142154365777969e-03
8.440000000000000000e+04 6.473710294812917709e-03
8.450000000000000000e+04 6.213208194822072983e-03
8.460000000000000000e+04 6.710737012326717377e-03
8.470000000000000000e+04 5.933356937021017075e-03
8.480000000000000000e+04 6.109348963946104050e-03
8.490000000000000000e+04 6.075487937778234482e-03
8.500000000000000000e+04 6.186745595186948776e-03
8.510000000000000000e+04 6.910915486514568329e-03
8.520000000000000000e+04 6.609154399484395981e-03
8.530000000000000000e+04 6.697363685816526413e-03
8.540000000000000000e+04 6.054573692381381989e-03
8.550000000000000000e+04 6.329872179776430130e-03
8.560000000000000000e+04 5.769174080342054367e-03
8.570000000000000000e+04 5.616941489279270172e-03
8.580000000000000000e+04 6.594073027372360229e-03
8.590000000000000000e+04 5.751532036811113358e-03
8.600000000000000000e+04 6.800795905292034149e-03
8.610000000000000000e+04 6.329303141683340073e-03
8.620000000000000000e+04 6.344668567180633545e-03
8.630000000000000000e+04 6.398874334990978241e-03
8.640000000000000000e+04 6.422349717468023300e-03
8.650000000000000000e+04 6.701346952468156815e-03
8.660000000000000000e+04 6.591512355953454971e-03
8.670000000000000000e+04 5.885411053895950317e-03
8.680000000000000000e+04 6.724537815898656845e-03
8.690000000000000000e+04 6.283633410930633545e-03
8.700000000000000000e+04 6.199265364557504654e-03
8.710000000000000000e+04 6.170810665935277939e-03
8.720000000000000000e+04 5.810717586427927017e-03
8.730000000000000000e+04 6.388915237039327621e-03
8.740000000000000000e+04 6.268267985433340073e-03
8.750000000000000000e+04 6.129409186542034149e-03
8.760000000000000000e+04 6.083597429096698761e-03
8.770000000000000000e+04 6.450804416090250015e-03
8.780000000000000000e+04 6.048029288649559021e-03
8.790000000000000000e+04 6.549826357513666153e-03
8.800000000000000000e+04 6.114470772445201874e-03
8.810000000000000000e+04 6.245788652449846268e-03
8.820000000000000000e+04 6.258024368435144424e-03
8.830000000000000000e+04 5.859944038093090057e-03
8.840000000000000000e+04 6.771203130483627319e-03
8.850000000000000000e+04 6.568179465830326080e-03
8.860000000000000000e+04 6.593361962586641312e-03
8.870000000000000000e+04 6.381517276167869568e-03
8.880000000000000000e+04 6.056423299014568329e-03
8.890000000000000000e+04 5.985998082906007767e-03
8.900000000000000000e+04 6.013741251081228256e-03
8.910000000000000000e+04 6.175790447741746902e-03
8.920000000000000000e+04 6.599479820579290390e-03
8.930000000000000000e+04 6.007054354995489120e-03
8.940000000000000000e+04 5.666310433298349380e-03
8.950000000000000000e+04 6.765085272490978241e-03
8.960000000000000000e+04 6.189448758959770203e-03
8.970000000000000000e+04 6.527347024530172348e-03
8.980000000000000000e+04 5.681818351149559021e-03
8.990000000000000000e+04 6.289608776569366455e-03
9.000000000000000000e+04 6.068658549338579178e-03
9.010000000000000000e+04 5.917279981076717377e-03
9.020000000000000000e+04 6.173940841108560562e-03
9.030000000000000000e+04 5.913723260164260864e-03
9.040000000000000000e+04 6.226439494639635086e-03
9.050000000000000000e+04 6.331721786409616470e-03
9.060000000000000000e+04 5.870187655091285706e-03
9.070000000000000000e+04 6.053151097148656845e-03
9.080000000000000000e+04 6.038923747837543488e-03
9.090000000000000000e+04 6.192578468471765518e-03
9.100000000000000000e+04 6.297149229794740677e-03
9.110000000000000000e+04 6.288470700383186340e-03
9.120000000000000000e+04 6.224163342267274857e-03
9.130000000000000000e+04 6.240809336304664612e-03
9.140000000000000000e+04 6.245788652449846268e-03
9.150000000000000000e+04 6.286621093750000000e-03
9.160000000000000000e+04 6.089715287089347839e-03
9.170000000000000000e+04 6.015448365360498428e-03
9.180000000000000000e+04 6.382370833307504654e-03
9.190000000000000000e+04 5.985429044812917709e-03
9.200000000000000000e+04 6.146624218672513962e-03
9.210000000000000000e+04 5.906894337385892868e-03
9.220000000000000000e+04 5.888683255761861801e-03
9.230000000000000000e+04 6.265422329306602478e-03
9.240000000000000000e+04 6.339262239634990692e-03
9.250000000000000000e+04 6.204814184457063675e-03
9.260000000000000000e+04 5.941181909292936325e-03
9.270000000000000000e+04 5.917137954384088516e-03
9.280000000000000000e+04 6.328307092189788818e-03
9.290000000000000000e+04 5.850411951541900635e-03
9.300000000000000000e+04 5.803461652249097824e-03
9.310000000000000000e+04 5.480643827468156815e-03
9.320000000000000000e+04 5.790941417217254639e-03
9.330000000000000000e+04 5.917706992477178574e-03
9.340000000000000000e+04 6.105222739279270172e-03
9.350000000000000000e+04 6.256601307541131973e-03
9.360000000000000000e+04 6.177782081067562103e-03
9.370000000000000000e+04 6.298145279288291931e-03
9.380000000000000000e+04 6.411252543330192566e-03
9.390000000000000000e+04 6.231561303138732910e-03
9.400000000000000000e+04 6.232699379324913025e-03
9.410000000000000000e+04 6.018721032887697220e-03
9.420000000000000000e+04 6.182192824780941010e-03
9.430000000000000000e+04 6.280361209064722061e-03
9.440000000000000000e+04 6.291885394603013992e-03
9.450000000000000000e+04 6.246784701943397522e-03
9.460000000000000000e+04 6.201257463544607162e-03
9.470000000000000000e+04 6.351212970912456512e-03
9.480000000000000000e+04 6.036505103111267090e-03
9.490000000000000000e+04 5.726918578147888184e-03
9.500000000000000000e+04 6.262434646487236023e-03
9.510000000000000000e+04 5.965652875602245331e-03
9.520000000000000000e+04 6.062967702746391296e-03
9.530000000000000000e+04 5.824660416692495346e-03
9.540000000000000000e+04 6.264426279813051224e-03
9.550000000000000000e+04 5.906894337385892868e-03
9.560000000000000000e+04 6.118739023804664612e-03
9.570000000000000000e+04 5.966221913695335388e-03
9.580000000000000000e+04 6.471007131040096283e-03
9.590000000000000000e+04 6.184184458106756210e-03
9.600000000000000000e+04 5.888114217668771744e-03
9.610000000000000000e+04 6.101808510720729828e-03
9.620000000000000000e+04 6.219326052814722061e-03
9.630000000000000000e+04 6.290462333709001541e-03
9.640000000000000000e+04 6.221460178494453430e-03
9.650000000000000000e+04 5.602714139968156815e-03
9.660000000000000000e+04 6.346944719552993774e-03
9.670000000000000000e+04 5.903479643166065216e-03
9.680000000000000000e+04 6.352920550853013992e-03
9.690000000000000000e+04 6.078475620597600937e-03
9.700000000000000000e+04 5.838603246957063675e-03
9.710000000000000000e+04 6.260585039854049683e-03
9.720000000000000000e+04 6.093556527048349380e-03
9.730000000000000000e+04 5.977177061140537262e-03
9.740000000000000000e+04 5.733463447540998459e-03
9.750000000000000000e+04 6.060691550374031067e-03
9.760000000000000000e+04 6.352493539452552795e-03
9.770000000000000000e+04 6.190871354192495346e-03
9.780000000000000000e+04 6.505010183900594711e-03
9.790000000000000000e+04 5.860797595232725143e-03
9.800000000000000000e+04 6.071361713111400604e-03
9.810000000000000000e+04 5.959677509963512421e-03
9.820000000000000000e+04 6.499461829662322998e-03
9.830000000000000000e+04 6.432024296373128891e-03
9.840000000000000000e+04 6.111198570579290390e-03
9.850000000000000000e+04 7.033697329461574554e-03
9.860000000000000000e+04 6.009046453982591629e-03
9.870000000000000000e+04 6.103088613599538803e-03
9.880000000000000000e+04 6.314648780971765518e-03
9.890000000000000000e+04 6.035509053617715836e-03
9.900000000000000000e+04 6.181908305734395981e-03
9.910000000000000000e+04 6.151034962385892868e-03
9.920000000000000000e+04 5.956547334790229797e-03
9.930000000000000000e+04 5.980876274406909943e-03
9.940000000000000000e+04 6.481250748038291931e-03
9.950000000000000000e+04 6.112763192504644394e-03
9.960000000000000000e+04 6.315075792372226715e-03
9.970000000000000000e+04 6.095548160374164581e-03
9.980000000000000000e+04 6.016728933900594711e-03
9.990000000000000000e+04 5.692631006240844727e-03


==> figures/FD-VQ-VAE-SER_64_PCS.txt <==

1.400000000000000000e+01 1.362609863281250000e-01
1.500000000000000000e+01 7.957678222656250000e-02
1.600000000000000000e+01 4.229736328125000000e-02
1.700000000000000000e+01 2.213016183035714385e-02
1.800000000000000000e+01 9.0588106043198529667e-03
1.900000000000000000e+01 3.089761117788461505e-03
2.000000000000000000e+01 8.1970145340653153993e-04


==> figures/FD_CMAbatch_32.txt <==
1.700000000000000000e+01 2.083593830466270447e-01
1.800000000000000000e+01 1.440781354904174805e-01
1.900000000000000000e+01 9.416406974196434021e-02
2.000000000000000000e+01 5.590104125440120697e-02
2.100000000000000000e+01 2.923958376049995422e-02
2.200000000000000000e+01 1.405468769371509552e-02
2.300000000000000000e+01 5.893973167985677719e-03
2.400000000000000000e+01 2.127261483110487461e-03
2.500000000000000000e+01 6.157562311273068190e-04


==> figures/FD_CMAbatch_64_PCS_H5.txt <==
1.300000000000000000e+01 2.092435657677684343e-01
1.400000000000000000e+01 1.648365282394720432e-01
1.500000000000000000e+01 1.228546129473299423e-01
1.600000000000000000e+01 7.092421469184182489e-02
1.700000000000000000e+01 4.384235365475678551e-02
1.800000000000000000e+01 2.316921258223683973e-02
1.900000000000000000e+01 9.964931543647567560e-03
2.000000000000000000e+01 3.983457982350230943e-03


==> figures/FD_VQ_VAE_SER_32.txt <==
1.700000000000000000e+01 2.113020833333333526e-01
1.800000000000000000e+01 1.485937500000000244e-01
1.900000000000000000e+01 9.738839285714286087e-02
2.000000000000000000e+01 5.489583333333333814e-02
2.100000000000000000e+01 2.848721590909090995e-02
2.200000000000000000e+01 1.277812500000000129e-02
2.300000000000000000e+01 4.280555555555555858e-03
2.400000000000000000e+01 1.265927419354838468e-03
2.500000000000000000e+01 3.138855054811206005e-04


==> figures/PCS_H5.txt <==
1.300000000000000000e+01 1.931997445913461453e-01
1.400000000000000000e+01 1.298249897203947456e-01
1.500000000000000000e+01 7.990092615927418818e-02
1.600000000000000000e+01 4.205061431623931950e-02
1.700000000000000000e+01 1.942177424355158791e-02
1.800000000000000000e+01 7.636642456054687847e-03
1.900000000000000000e+01 2.302127534181989607e-03
2.000000000000000000e+01 5.369214712754260101e-04


==> figures/TD_CMAbatch_SER_32.txt <==
1.700000000000000000e+01 2.108561197916666852e-01
1.800000000000000000e+01 1.452026367187500000e-01
1.900000000000000000e+01 9.232584635416667129e-02
2.000000000000000000e+01 5.708821614583333565e-02
2.100000000000000000e+01 3.008674172794117974e-02
2.200000000000000000e+01 1.447405133928571404e-02
2.300000000000000000e+01 6.001790364583333912e-03
2.400000000000000000e+01 2.048238118489583565e-03
2.500000000000000000e+01 6.533881471166447935e-04


==> figures/TD_CMAbatch_SER_32_PCS_H5.txt <==
1.300000000000000000e+01 2.103662109375000000e-01
1.400000000000000000e+01 1.758317057291666852e-01
1.500000000000000000e+01 1.2185058593750000e-01
1.600000000000000000e+01 7.132405598958334259e-02
1.700000000000000000e+01 4.28466796874999861e-02
1.800000000000000000e+01 2.296921258223683973e-02
1.900000000000000000e+01 1.06491268382352880e-02
2.000000000000000000e+01 3.733440133426966419e-03


==> figures/TD_VQ_VAE_SER_32.txt <==
1.700000000000000000e+01 2.206054687500000056e-01
1.800000000000000000e+01 1.516462053571428492e-01
1.900000000000000000e+01 9.693545386904761640e-02
2.000000000000000000e+01 5.460831925675675713e-02
2.100000000000000000e+01 2.797154017857143155e-02
2.200000000000000000e+01 1.234994283536585205e-02
2.300000000000000000e+01 4.463835685483871253e-03
2.400000000000000000e+01 1.323408397559409314e-03
2.500000000000000000e+01 3.446248077234455565e-04


==> figures/TD_VQ_VAE_SER_64_PCS.txt <==

1.400000000000000000e+01 1.362609863281250000e-01
1.500000000000000000e+01 7.957678222656250000e-02
1.600000000000000000e+01 4.329736328125000000e-02
1.700000000000000000e+01 2.213016183035714385e-02
1.800000000000000000e+01 9.0588106043198529667e-03
1.900000000000000000e+01 3.0897612465466789505e-03
2.000000000000000000e+01 7.99702445324534566533e-04

